Micropolar elastoplasticity using a fast Fourier transform-based solver

This work presents a micromechanical spectral formulation for obtaining the full-field and homogenized response of elastoplastic micropolar composites. A closed-form radial-return mapping is derived from thermodynamics-based micropolar elastoplastic constitutive equations to determine the increment of plastic strain necessary to return the generalized stress state to the yield surface, and the algorithm implementation is verified using the method of numerically manufactured solutions. Then, size-dependent material response and micro-plasticity are shown as features that may be efficiently simulated in this micropolar elastoplastic framework. The computational efficiency of the formulation enables the generation of large datasets in reasonable computing times.

==> listings.txt <==
%%
%% This is file `listings.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% listings.dtx  (with options: `kernel')
%% 
%% Please read the software license in listings.dtx or listings.pdf.
%%
%% (w)(c) 1996--2004 Carsten Heinz and/or any other author listed
%% elsewhere in this file.
%% (c) 2006 Brooks Moses
%% (c) 2013- Jobst Hoffmann
%%
%% Send comments and ideas on the package, error reports and additional
%% programming languages to Jobst Hoffmann at <j.hoffmann@fh-aachen.de>.
%%
\def\filedate{2020/03/24}
\def\fileversion{1.8d}
\NeedsTeXFormat{LaTeX2e}
\AtEndOfPackage{\ProvidesPackage{listings}
             [\filedate\space\fileversion\space(Carsten Heinz)]}
\def\lst@CheckVersion#1{\edef\reserved@a{#1}%
    \ifx\lst@version\reserved@a \expandafter\@gobble
                          \else \expandafter\@firstofone \fi}
\let\lst@version\fileversion
\def\lst@InputCatcodes{%
    \makeatletter \catcode`\"12%
    \catcode`\^^@\active
    \catcode`\^^I9%
    \catcode`\^^L9%
    \catcode`\^^M9%
    \catcode`\%14%
    \catcode`\~\active}
\def\lst@RestoreCatcodes#1{%
    \ifx\relax#1\else
        \noexpand\catcode`\noexpand#1\the\catcode`#1\relax
        \expandafter\lst@RestoreCatcodes
    \fi}
\edef\lst@RestoreCatcodes{%
    \noexpand\lccode`\noexpand\/`\noexpand\/%
    \lst@RestoreCatcodes\"\^^I\^^M\~\^^@\relax
    \catcode12\active}
\lst@InputCatcodes
\AtEndOfPackage{\lst@RestoreCatcodes}
\def\@lst{lst}
\def\lst@IfSubstring#1#2{%
    \def\lst@temp##1#1##2##3\relax{%
        \ifx \@empty##2\expandafter\@secondoftwo
                 \else \expandafter\@firstoftwo \fi}%
    \expandafter\lst@temp#2#1\@empty\relax}
\def\lst@IfOneOf#1\relax#2{%
    \def\lst@temp##1,#1,##2##3\relax{%
        \ifx \@empty##2\expandafter\@secondoftwo
                 \else \expandafter\@firstoftwo \fi}%
    \expandafter\lst@temp\expandafter,#2,#1,\@empty\relax}
\def\lst@DeleteKeysIn#1#2{%
    \expandafter\lst@DeleteKeysIn@\expandafter#1#2,\relax,}
\def\lst@DeleteKeysIn@#1#2,{%
    \ifx\relax#2\@empty
        \expandafter\@firstoftwo\expandafter\lst@RemoveCommas
    \else
        \ifx\@empty#2\@empty\else
            \def\lst@temp##1,#2,##2{%
                ##1%
                \ifx\@empty##2\@empty\else
                    \expandafter\lst@temp\expandafter,%
                \fi ##2}%
            \edef#1{\expandafter\lst@temp\expandafter,#1,#2,\@empty}%
        \fi
    \fi
    \lst@DeleteKeysIn@#1}
\def\lst@RemoveCommas#1{\edef#1{\expandafter\lst@RC@#1\@empty}}
\def\lst@RC@#1{\ifx,#1\expandafter\lst@RC@ \else #1\fi}
\def\lst@ReplaceIn#1#2{%
    \expandafter\lst@ReplaceIn@\expandafter#1#2\@empty\@empty}
\def\lst@ReplaceInArg#1#2{\lst@ReplaceIn@#1#2\@empty\@empty}
\def\lst@ReplaceIn@#1#2#3{%
    \ifx\@empty#3\relax\else
        \def\lst@temp##1#2##2{%
            \ifx\@empty##2%
                \lst@lAddTo#1{##1}%
            \else
                \lst@lAddTo#1{##1#3}\expandafter\lst@temp
            \fi ##2}%
        \let\@tempa#1\let#1\@empty
        \expandafter\lst@temp\@tempa#2\@empty
        \expandafter\lst@ReplaceIn@\expandafter#1%
    \fi}
\providecommand*\@gobblethree[3]{}
\def\lst@GobbleNil#1\@nil{}
\def\lst@Swap#1#2{#2#1}
\def\lst@true{\let\lst@if\iftrue}
\def\lst@false{\let\lst@if\iffalse}
\lst@false
\def\lst@IfNextCharsArg#1{%
    \def\lst@tofind{#1}\lst@IfNextChars\lst@tofind}
\def\lst@IfNextChars#1#2#3{%
    \let\lst@tofind#1\def\@tempa{#2}\def\@tempb{#3}%
    \let\lst@eaten\@empty \lst@IfNextChars@}
\def\lst@IfNextChars@{\expandafter\lst@IfNextChars@@\lst@tofind\relax}
\def\lst@IfNextChars@@#1#2\relax#3{%
    \def\lst@tofind{#2}\lst@lAddTo\lst@eaten{#3}%
    \ifx#1#3%
        \ifx\lst@tofind\@empty
            \let\lst@next\@tempa
        \else
            \let\lst@next\lst@IfNextChars@
        \fi
        \expandafter\lst@next
    \else
        \expandafter\@tempb
    \fi}
\def\lst@IfNextCharActive#1#2#3{%
    \begingroup \lccode`\~=`#3\lowercase{\endgroup
    \ifx~}#3%
        \def\lst@next{#1}%
    \else
        \def\lst@next{#2}%
    \fi \lst@next #3}
\def\lst@for#1\do#2{%
  \def\lst@forbody##1{#2}%
  \def\@tempa{#1}%
  \ifx\@tempa\@empty\else\expandafter\lst@f@r#1,\@nil,\fi
}
\def\lst@f@r#1,{%
  \def\@tempa{#1}%
  \ifx\@tempa\@nnil\else\lst@forbody{#1}\expandafter\lst@f@r\fi
}
\def\lst@MakeActive#1{%
    \let\lst@temp\@empty \lst@MakeActive@#1%
    \relax\relax\relax\relax\relax\relax\relax\relax\relax}
\begingroup
\catcode`\^^@=\active \catcode`\^^A=\active \catcode`\^^B=\active
\catcode`\^^C=\active \catcode`\^^D=\active \catcode`\^^E=\active
\catcode`\^^F=\active \catcode`\^^G=\active \catcode`\^^H=\active
\gdef\lst@MakeActive@#1#2#3#4#5#6#7#8#9{\let\lst@next\relax
    \ifx#1\relax
    \else \lccode`\^^@=`#1%
    \ifx#2\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@}}%
    \else \lccode`\^^A=`#2%
    \ifx#3\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A}}%
    \else \lccode`\^^B=`#3%
    \ifx#4\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B}}%
    \else \lccode`\^^C=`#4%
    \ifx#5\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C}}%
    \else \lccode`\^^D=`#5%
    \ifx#6\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C^^D}}%
    \else \lccode`\^^E=`#6%
    \ifx#7\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C^^D^^E}}%
    \else \lccode`\^^F=`#7%
    \ifx#8\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C^^D^^E^^F}}%
    \else \lccode`\^^G=`#8%
    \ifx#9\relax
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C^^D^^E^^F^^G}}%
    \else \lccode`\^^H=`#9%
        \lowercase{\lst@lAddTo\lst@temp{^^@^^A^^B^^C^^D^^E^^F^^G^^H}}%
        \let\lst@next\lst@MakeActive@
    \fi \fi \fi \fi \fi \fi \fi \fi \fi
    \lst@next}
\endgroup
\def\lst@DefActive#1#2{\lst@MakeActive{#2}\let#1\lst@temp}
\def\lst@DefOther#1#2{%
    \begingroup \def#1{#2}\escapechar\m@ne \expandafter\endgroup
    \expandafter\lst@DefOther@\meaning#1\relax#1}
\def\lst@DefOther@#1>#2\relax#3{\edef#3{\zap@space#2 \@empty}}
\def\lst@InsideConvert#1{%
   \lst@ifmathescape
      \lst@InsideConvert@e#1$\@nil
      \lst@if
         \lst@InsideConvert@ey#1\@nil
      \else
         \lst@InsideConvert@#1 \@empty
         \expandafter\@gobbletwo
      \fi
      \expandafter\lst@next
   \else
      \lst@InsideConvert@#1 \@empty
   \fi}
\begingroup \lccode`\~=`\ \relax \lowercase{%
\gdef\lst@InsideConvert@#1 #2{%
    \lst@MakeActive{#1}%
    \ifx\@empty#2%
        \lst@lExtend\lst@arg{\lst@temp}%
    \else
        \lst@lExtend\lst@arg{\lst@temp~}%
        \expandafter\lst@InsideConvert@
    \fi #2}
}\endgroup
\def\lst@InsideConvert@e#1$#2\@nil{%
   \ifx\@empty#2\@empty \lst@false \else \lst@true \fi}
\def\lst@InsideConvert@ey#1$#2$#3\@nil{%
   \lst@InsideConvert@#1 \@empty
   \lst@lAddTo\lst@arg{%
      \lst@ifdropinput\else
         \lst@TrackNewLines\lst@OutputLostSpace \lst@XPrintToken
         \setbox\@tempboxa=\hbox\bgroup$\lst@escapebegin
         #2%
         \lst@escapeend$\egroup \lst@CalcLostSpaceAndOutput
         \lst@whitespacefalse
      \fi}%
   \def\lst@next{\lst@InsideConvert{#3}}%
}
\def\lst@XConvert{\@ifnextchar\bgroup \lst@XConvertArg\lst@XConvert@}
\def\lst@XConvertArg#1{%
    {\lst@false \let\lst@arg\@empty
     \lst@XConvert#1\@nil
     \global\let\@gtempa\lst@arg}%
    \lst@lExtend\lst@arg{\expandafter{\@gtempa}}%
    \lst@XConvertNext}
\def\lst@XConvert@#1{%
    \ifx\@nil#1\else
        \begingroup\lccode`\~=`#1\lowercase{\endgroup
        \lst@lAddTo\lst@arg~}%
        \expandafter\lst@XConvertNext
    \fi}
\def\lst@XConvertNext{%
    \lst@if \expandafter\lst@XConvertX
      \else \expandafter\lst@XConvert \fi}
\def\lst@XConvertX#1{%
    \ifx\@nil#1\else
        \lst@XConvertX@#1\relax
        \expandafter\lst@XConvert
    \fi}
\def\lst@XConvertX@#1#2\relax{%
    \begingroup\lccode`\~=`#1\lowercase{\endgroup
    \lst@XCConvertX@@~}{#2}}
\def\lst@XCConvertX@@#1#2{\lst@lAddTo\lst@arg{{#1#2}}}
\def\lst@Require#1#2#3#4#5{%
    \begingroup
    \aftergroup\lst@true
    \ifx\@empty#3\@empty\else
        \def\lst@prefix{#2}\let\lst@require\@empty
        \edef\lst@temp{\expandafter\zap@space#3 \@empty}%
        \lst@for\lst@temp\do{%
          \ifx\@empty##1\@empty\else \lstKV@OptArg[]{##1}{%
            #4[####1]{####2}%
            \@ifundefined{\@lst\lst@prefix @\lst@malias $\lst@oalias}%
            {\edef\lst@require{\lst@require,\lst@malias $\lst@oalias}}%
            {}}%
          \fi}%
        \global\let\lst@loadaspects\@empty
        \lst@InputCatcodes
        \ifx\lst@require\@empty\else
            \lst@for{#5}\do{%
                \ifx\lst@require\@empty\else
                    \InputIfFileExists{##1}{}{}%
                \fi}%
        \fi
        \ifx\lst@require\@empty\else
            \PackageError{Listings}{Couldn't load requested #1}%
            {The following #1s weren't loadable:^^J\@spaces
             \lst@require^^JThis may cause errors in the sequel.}%
            \aftergroup\lst@false
        \fi
        \ifx\lst@loadaspects\@empty\else
            \lst@RequireAspects\lst@loadaspects
        \fi
    \fi
    \endgroup}
\def\lst@IfRequired[#1]#2{%
    \lst@NormedDef\lst@temp{[#1]#2}%
    \expandafter\lst@IfRequired@\lst@temp\relax}
\def\lst@IfRequired@[#1]#2\relax#3{%
    \lst@IfOneOf #2$#1\relax\lst@require
        {\lst@DeleteKeysIn@\lst@require#2$#1,\relax,%
         \global\expandafter\let
             \csname\@lst\lst@prefix @#2$#1\endcsname\@empty
         #3}}
\let\lst@require\@empty
\def\lst@NoAlias[#1]#2{%
    \lst@NormedDef\lst@oalias{#1}\lst@NormedDef\lst@malias{#2}}
\gdef\lst@LAS#1#2#3#4#5#6#7{%
    \lst@Require{#1}{#2}{#3}#4#5%
    #4#3%
    \@ifundefined{lst#2@\lst@malias$\lst@oalias}%
        {\PackageError{Listings}%
         {#1 \ifx\@empty\lst@oalias\else \lst@oalias\space of \fi
          \lst@malias\space undefined}%
         {The #1 is not loadable. \@ehc}}%
        {#6\csname\@lst#2@\lst@malias $\lst@oalias\endcsname #7}}
\def\lst@RequireAspects#1{%
    \lst@Require{aspect}{asp}{#1}\lst@NoAlias\lstaspectfiles}
\let\lstloadaspects\lst@RequireAspects
\@ifundefined{lstaspectfiles}
    {\newcommand\lstaspectfiles{lstmisc0.sty,lstmisc.sty}}{}
\gdef\lst@DefDriver#1#2#3#4{%
    \@ifnextchar[{\lst@DefDriver@{#1}{#2}#3#4}%
                 {\lst@DefDriver@{#1}{#2}#3#4[]}}
\gdef\lst@DefDriver@#1#2#3#4[#5]#6{%
    \def\lst@name{#1}\let\lst@if#4%
    \lst@NormedDef\lst@driver{\@lst#2@#6$#5}%
    \lst@IfRequired[#5]{#6}{\begingroup \lst@true}%
                           {\begingroup}%
    \lst@setcatcodes
    \@ifnextchar[{\lst@XDefDriver{#1}#3}{\lst@DefDriver@@#3}}
\gdef\lst@DefDriver@@#1#2{%
    \lst@if
        \global\@namedef{\lst@driver}{#1{#2}}%
    \fi
    \endgroup
    \@ifnextchar[\lst@XXDefDriver\@empty}
\gdef\lst@XXDefDriver[#1]{%
    \ifx\@empty#1\@empty\else
        \lst@if
            \lstloadaspects{#1}%
        \else
            \@ifundefined{\lst@driver}{}%
            {\xdef\lst@loadaspects{\lst@loadaspects,#1}}%
        \fi
    \fi}
\gdef\lst@XDefDriver#1#2[#3]#4#5{\lst@DefDriver@@#2{also#1=[#3]#4,#5}}
\let\lst@UserCommand\gdef
\newcommand*\lst@BeginAspect[2][]{%
    \def\lst@curraspect{#2}%
    \ifx \lst@curraspect\@empty
        \expandafter\lst@GobbleAspect
    \else
        \let\lst@next\@empty
        \lst@IfRequired[]{#2}%
            {\lst@RequireAspects{#1}%
             \lst@if\else \let\lst@next\lst@GobbleAspect \fi}%
            {\let\lst@next\lst@GobbleAspect}%
        \expandafter\lst@next
    \fi}
\def\lst@EndAspect{%
    \csname\@lst patch@\lst@curraspect\endcsname
    \let\lst@curraspect\@empty}
\long\def\lst@GobbleAspect#1\lst@EndAspect{\let\lst@curraspect\@empty}
\def\lst@Key#1#2{%
    \@ifnextchar[{\lstKV@def{#1}{#2}}%
                 {\def\lst@temp{\lst@Key@{#1}{#2}}
                  \afterassignment\lst@temp
                  \global\@namedef{KV@\@lst @#1}####1}}
\def\lstKV@def#1#2[#3]{%
    \global\@namedef{KV@\@lst @#1@default\expandafter}\expandafter
        {\csname KV@\@lst @#1\endcsname{#3}}%
    \def\lst@temp{\lst@Key@{#1}{#2}}\afterassignment\lst@temp
    \global\@namedef{KV@\@lst @#1}##1}
\def\lst@Key@#1#2{%
    \ifx\relax#2\@empty\else
        \begingroup \globaldefs\@ne
        \csname KV@\@lst @#1\endcsname{#2}%
        \endgroup
    \fi}
\def\lst@UseHook#1{\csname\@lst hk@#1\endcsname}
\def\lst@AddToHook{\lst@ATH@\iffalse\lst@AddTo}
\def\lst@AddToHookExe{\lst@ATH@\iftrue\lst@AddTo}
\def\lst@AddToHookAtTop{\lst@ATH@\iffalse\lst@AddToAtTop}
\long\def\lst@ATH@#1#2#3#4{%
    \@ifundefined{\@lst hk@#3}{%
        \expandafter\gdef\csname\@lst hk@#3\endcsname{}}{}%
    \expandafter#2\csname\@lst hk@#3\endcsname{#4}%
    \def\lst@temp{#4}%
    #1% \iftrue|false
        \begingroup \globaldefs\@ne \lst@temp \endgroup
    \fi}
\long\def\lst@AddTo#1#2{%
    \expandafter\gdef\expandafter#1\expandafter{#1#2}}
\def\lst@AddToAtTop#1#2{\def\lst@temp{#2}%
    \expandafter\expandafter\expandafter\gdef
    \expandafter\expandafter\expandafter#1%
    \expandafter\expandafter\expandafter{\expandafter\lst@temp#1}}
\def\lst@lAddTo#1#2{\expandafter\def\expandafter#1\expandafter{#1#2}}
\def\lst@Extend#1#2{%
    \expandafter\lst@AddTo\expandafter#1\expandafter{#2}}
\def\lst@lExtend#1#2{%
    \expandafter\lst@lAddTo\expandafter#1\expandafter{#2}}
\RequirePackage{keyval}[1997/11/10]
\def\lstKV@TwoArg#1#2{\gdef\@gtempa##1##2{#2}\@gtempa#1{}{}}
\def\lstKV@ThreeArg#1#2{\gdef\@gtempa##1##2##3{#2}\@gtempa#1{}{}{}}
\def\lstKV@FourArg#1#2{\gdef\@gtempa##1##2##3##4{#2}\@gtempa#1{}{}{}{}}
\def\lstKV@OptArg[#1]#2#3{%
    \gdef\@gtempa[##1]##2{#3}\lstKV@OptArg@{#1}#2\@}
\def\lstKV@OptArg@#1{\@ifnextchar[\lstKV@OptArg@@{\lstKV@OptArg@@[#1]}}
\def\lstKV@OptArg@@[#1]#2\@{\@gtempa[#1]{#2}}
\def\lstKV@XOptArg[#1]#2#3{%
    \global\let\@gtempa#3\lstKV@OptArg@{#1}#2\@}
\def\lstKV@CSTwoArg#1#2{%
    \gdef\@gtempa##1,##2,##3\relax{#2}%
    \@gtempa#1,,\relax}
\def\lstKV@SetIf#1{\lstKV@SetIf@#1\relax}
\def\lstKV@SetIf@#1#2\relax#3{\lowercase{%
    \expandafter\let\expandafter#3%
        \csname if\ifx #1t}true\else false\fi\endcsname}
\def\lstKV@SwitchCases#1#2#3{%
    \def\lst@temp##1\\#1:##2\\##3##4\@nil{%
        \ifx\@empty##3%
            #3%
        \else
            ##2%
        \fi
    }%
    \lst@temp\\#2\\#1:\\\@empty\@nil}
\lst@UserCommand\lstset{\begingroup \lst@setcatcodes \lstset@}
\def\lstset@#1{\endgroup \ifx\@empty#1\@empty\else\setkeys{lst}{#1}\fi}
\def\lst@setcatcodes{\makeatletter \catcode`\==12\relax}
\def\lst@NewMode#1{%
    \ifx\@undefined#1%
        \lst@mode\lst@newmode\relax \advance\lst@mode\@ne
        \xdef\lst@newmode{\the\lst@mode}%
        \global\chardef#1=\lst@mode
        \lst@mode\lst@nomode
    \fi}
\newcount\lst@mode
\def\lst@newmode{\m@ne}% init
\lst@NewMode\lst@nomode % init (of \lst@mode :-)
\def\lst@UseDynamicMode{%
    \@tempcnta\lst@dynamicmode\relax \advance\@tempcnta\@ne
    \edef\lst@dynamicmode{\the\@tempcnta}%
    \expandafter\lst@Swap\expandafter{\expandafter{\lst@dynamicmode}}}
\lst@AddToHook{InitVars}{\let\lst@dynamicmode\lst@newmode}
\def\lst@EnterMode#1#2{%
    \bgroup \lst@mode=#1\relax #2%
    \lst@FontAdjust
    \lst@lAddTo\lst@entermodes{\lst@EnterMode{#1}{#2}}}
\lst@AddToHook{InitVars}{\let\lst@entermodes\@empty}
\let\lst@entermodes\@empty % init
\def\lst@LeaveMode{%
    \ifnum\lst@mode=\lst@nomode\else
        \egroup \expandafter\lsthk@EndGroup
    \fi}
\lst@AddToHook{EndGroup}{}% init
\def\lst@InterruptModes{%
    \lst@Extend\lst@modestack{\expandafter{\lst@entermodes}}%
    \lst@LeaveAllModes}
\lst@AddToHook{InitVars}{\global\let\lst@modestack\@empty}
\def\lst@ReenterModes{%
    \ifx\lst@modestack\@empty\else
        \lst@LeaveAllModes
        \global\let\@gtempa\lst@modestack
        \global\let\lst@modestack\@empty
        \expandafter\lst@ReenterModes@\@gtempa\relax
    \fi}
\def\lst@ReenterModes@#1#2{%
    \ifx\relax#2\@empty
        \gdef\@gtempa##1{#1}%
        \expandafter\@gtempa
    \else
        \lst@AddTo\lst@modestack{{#1}}%
        \expandafter\lst@ReenterModes@
    \fi
    {#2}}
\def\lst@LeaveAllModes{%
    \ifnum\lst@mode=\lst@nomode
        \expandafter\lsthk@EndGroup
    \else
        \expandafter\egroup\expandafter\lst@LeaveAllModes
    \fi}
\lst@AddToHook{ExitVars}{\lst@LeaveAllModes}
\lst@NewMode\lst@Pmode
\lst@NewMode\lst@GPmode
\def\lst@modetrue{\let\lst@ifmode\iftrue \lsthk@ModeTrue}
\let\lst@ifmode\iffalse % init
\lst@AddToHook{ModeTrue}{}% init
\def\lst@Lmodetrue{\let\lst@ifLmode\iftrue}
\let\lst@ifLmode\iffalse % init
\lst@AddToHook{EOL}{\@whilesw \lst@ifLmode\fi \lst@LeaveMode}
\def\lst@NormedDef#1#2{\lowercase{\edef#1{\zap@space#2 \@empty}}}
\def\lst@NormedNameDef#1#2{%
    \lowercase{\edef\lst@temp{\zap@space#1 \@empty}%
    \expandafter\xdef\csname\lst@temp\endcsname{\zap@space#2 \@empty}}}
\def\lst@GetFreeMacro#1{%
    \@tempcnta\z@ \def\lst@freemacro{#1\the\@tempcnta}%
    \lst@GFM@}
\def\lst@GFM@{%
    \expandafter\ifx \csname\lst@freemacro\endcsname \relax
        \edef\lst@freemacro{\csname\lst@freemacro\endcsname}%
    \else
        \advance\@tempcnta\@ne
        \expandafter\lst@GFM@
    \fi}
\newbox\lst@gtempboxa
\newtoks\lst@token \newcount\lst@length
\def\lst@ResetToken{\lst@token{}\lst@length\z@}
\lst@AddToHook{InitVarsBOL}{\lst@ResetToken \let\lst@lastother\@empty}
\lst@AddToHook{EndGroup}{\lst@ResetToken \let\lst@lastother\@empty}
\def\lst@lettertrue{\let\lst@ifletter\iftrue}
\def\lst@letterfalse{\let\lst@ifletter\iffalse}
\lst@AddToHook{InitVars}{\lst@letterfalse}
\def\lst@Append#1{\advance\lst@length\@ne
                  \lst@token=\expandafter{\the\lst@token#1}}
\def\lst@AppendOther{%
    \lst@ifletter \lst@Output\lst@letterfalse \fi
    \futurelet\lst@lastother\lst@Append}
\def\lst@AppendLetter{%
    \lst@ifletter\else \lst@OutputOther\lst@lettertrue \fi
    \lst@Append}
\def\lst@SaveToken{%
    \global\let\lst@gthestyle\lst@thestyle
    \global\let\lst@glastother\lst@lastother
    \xdef\lst@RestoreToken{\noexpand\lst@token{\the\lst@token}%
                           \noexpand\lst@length\the\lst@length\relax
                           \noexpand\let\noexpand\lst@thestyle
                                        \noexpand\lst@gthestyle
                           \noexpand\let\noexpand\lst@lastother
                                        \noexpand\lst@glastother}}
\def\lst@IfLastOtherOneOf#1{\lst@IfLastOtherOneOf@ #1\relax}
\def\lst@IfLastOtherOneOf@#1{%
    \ifx #1\relax
        \expandafter\@secondoftwo
    \else
        \ifx\lst@lastother#1%
            \lst@IfLastOtherOneOf@t
        \else
            \expandafter\expandafter\expandafter\lst@IfLastOtherOneOf@
        \fi
    \fi}
\def\lst@IfLastOtherOneOf@t#1\fi\fi#2\relax{\fi\fi\@firstoftwo}
\newdimen\lst@currlwidth % \global
\newcount\lst@column \newcount\lst@pos % \global
\lst@AddToHook{InitVarsBOL}
    {\global\lst@currlwidth\z@ \global\lst@pos\z@ \global\lst@column\z@}
\def\lst@CalcColumn{%
            \@tempcnta\lst@column
    \advance\@tempcnta\lst@length
    \advance\@tempcnta-\lst@pos}
\newdimen\lst@lostspace % \global
\lst@AddToHook{InitVarsBOL}{\global\lst@lostspace\z@}
\def\lst@UseLostSpace{\ifdim\lst@lostspace>\z@ \lst@InsertLostSpace \fi}
\def\lst@InsertLostSpace{%
    \lst@Kern\lst@lostspace \global\lst@lostspace\z@}
\def\lst@InsertHalfLostSpace{%
    \global\lst@lostspace.5\lst@lostspace \lst@Kern\lst@lostspace}
\newdimen\lst@width
\lst@Key{basewidth}{0.6em,0.45em}{\lstKV@CSTwoArg{#1}%
    {\def\lst@widthfixed{##1}\def\lst@widthflexible{##2}%
     \ifx\lst@widthflexible\@empty
         \let\lst@widthflexible\lst@widthfixed
     \fi
     \def\lst@temp{\PackageError{Listings}%
                                {Negative value(s) treated as zero}%
                                \@ehc}%
     \let\lst@error\@empty
     \ifdim \lst@widthfixed<\z@
         \let\lst@error\lst@temp \let\lst@widthfixed\z@
     \fi
     \ifdim \lst@widthflexible<\z@
         \let\lst@error\lst@temp \let\lst@widthflexible\z@
     \fi
     \lst@error}}
\lst@AddToHook{FontAdjust}
    {\lst@width=\lst@ifflexible\lst@widthflexible
                          \else\lst@widthfixed\fi \relax}
\lst@Key{fontadjust}{false}[t]{\lstKV@SetIf{#1}\lst@iffontadjust}
\def\lst@FontAdjust{\lst@iffontadjust \lsthk@FontAdjust \fi}
\lst@AddToHook{InitVars}{\lsthk@FontAdjust}
\def\lst@OutputBox#1{\lst@alloverstyle{\box#1}}
\def\lst@alloverstyle#1{#1}% init
\def\lst@Kern#1{%
    \setbox\z@\hbox{{\lst@currstyle{\kern#1}}}%
    \global\advance\lst@currlwidth \wd\z@
    \lst@OutputBox\z@}
\def\lst@CalcLostSpaceAndOutput{%
    \global\advance\lst@lostspace \lst@length\lst@width
    \global\advance\lst@lostspace-\wd\@tempboxa
    \global\advance\lst@currlwidth \wd\@tempboxa
    \global\advance\lst@pos -\lst@length
    \setbox\@tempboxa\hbox{\let\lst@OutputBox\box
        \ifdim\lst@lostspace>\z@ \lst@leftinsert \fi
        \box\@tempboxa
        \ifdim\lst@lostspace>\z@ \lst@rightinsert \fi}%
    \lst@OutputBox\@tempboxa \lsthk@PostOutput}
\lst@AddToHook{PostOutput}{}% init
\def\lst@OutputToken{%
    \lst@TrackNewLines \lst@OutputLostSpace
    \lst@ifgobbledws
        \lst@gobbledwhitespacefalse
        \lst@@discretionary
    \fi
    \lst@CheckMerge
    {\lst@thestyle{\lst@FontAdjust
     \setbox\@tempboxa\lst@hbox
        {\lsthk@OutputBox
         \lst@lefthss
         \expandafter\lst@FillOutputBox\the\lst@token\@empty
         \lst@righthss}%
     \lst@CalcLostSpaceAndOutput}}%
    \lst@ResetToken}
\lst@AddToHook{OutputBox}{}% init
\def\lst@gobbledwhitespacetrue{\global\let\lst@ifgobbledws\iftrue}
\def\lst@gobbledwhitespacefalse{\global\let\lst@ifgobbledws\iffalse}
\lst@AddToHookExe{InitBOL}{\lst@gobbledwhitespacefalse}% init
\def\lst@Delay#1{%
    \lst@CheckDelay
    #1%
    \lst@GetOutputMacro\lst@delayedoutput
    \edef\lst@delayed{\the\lst@token}%
    \edef\lst@delayedlength{\the\lst@length}%
    \lst@ResetToken}
\def\lst@Merge#1{%
    \lst@CheckMerge
    #1%
    \edef\lst@merged{\the\lst@token}%
    \edef\lst@mergedlength{\the\lst@length}%
    \lst@ResetToken}
\def\lst@MergeToken#1#2{%
    \advance\lst@length#2%
    \lst@lExtend#1{\the\lst@token}%
    \expandafter\lst@token\expandafter{#1}%
    \let#1\@empty}
\def\lst@CheckDelay{%
    \ifx\lst@delayed\@empty\else
        \lst@GetOutputMacro\@gtempa
        \ifx\lst@delayedoutput\@gtempa
            \lst@MergeToken\lst@delayed\lst@delayedlength
        \else
            {\lst@ResetToken
             \lst@MergeToken\lst@delayed\lst@delayedlength
             \lst@delayedoutput}%
            \let\lst@delayed\@empty
        \fi
    \fi}
\def\lst@CheckMerge{%
    \ifx\lst@merged\@empty\else
        \lst@MergeToken\lst@merged\lst@mergedlength
    \fi}
\let\lst@delayed\@empty % init
\let\lst@merged\@empty % init
\def\lst@column@fixed{%
    \lst@flexiblefalse
    \lst@width\lst@widthfixed\relax
    \let\lst@OutputLostSpace\lst@UseLostSpace
    \let\lst@FillOutputBox\lst@FillFixed
    \let\lst@hss\hss
    \def\lst@hbox{\hbox to\lst@length\lst@width}}
\def\lst@FillFixed#1{#1\lst@FillFixed@}
\def\lst@FillFixed@#1{%
    \ifx\@empty#1\else \lst@hss#1\expandafter\lst@FillFixed@ \fi}
\def\lst@column@flexible{%
    \lst@flexibletrue
    \lst@width\lst@widthflexible\relax
    \let\lst@OutputLostSpace\lst@UseLostSpace
    \let\lst@FillOutputBox\@empty
    \let\lst@hss\@empty
    \let\lst@hbox\hbox}
\def\lst@column@fullflexible{%
    \lst@column@flexible
    \def\lst@OutputLostSpace{\lst@ifnewline \lst@UseLostSpace\fi}%
    \let\lst@leftinsert\@empty
    \let\lst@rightinsert\@empty}
\def\lst@column@spaceflexible{%
    \lst@column@flexible
    \def\lst@OutputLostSpace{%
      \lst@ifwhitespace
        \ifx\lst@outputspace\lst@visiblespace
        \else
          \lst@UseLostSpace
        \fi
      \else
        \lst@ifnewline \lst@UseLostSpace\fi
      \fi}%
    \let\lst@leftinsert\@empty
    \let\lst@rightinsert\@empty}
\def\lst@outputpos#1#2\relax{%
    \def\lst@lefthss{\lst@hss}\let\lst@righthss\lst@lefthss
    \let\lst@rightinsert\lst@InsertLostSpace
    \ifx #1c%
        \let\lst@leftinsert\lst@InsertHalfLostSpace
    \else\ifx #1r%
        \let\lst@righthss\@empty
        \let\lst@leftinsert\lst@InsertLostSpace
        \let\lst@rightinsert\@empty
    \else
        \let\lst@lefthss\@empty
        \let\lst@leftinsert\@empty
        \ifx #1l\else \PackageWarning{Listings}%
            {Unknown positioning for output boxes}%
        \fi
    \fi\fi}
\def\lst@flexibletrue{\let\lst@ifflexible\iftrue}
\def\lst@flexiblefalse{\let\lst@ifflexible\iffalse}
\lst@Key{columns}{[c]fixed}{\lstKV@OptArg[]{#1}{%
    \ifx\@empty##1\@empty\else \lst@outputpos##1\relax\relax \fi
    \expandafter\let\expandafter\lst@arg
                                \csname\@lst @column@##2\endcsname
    \lst@arg
    \ifx\lst@arg\relax
        \PackageWarning{Listings}{Unknown column format `##2'}%
    \else
        \lst@ifflexible
            \let\lst@columnsflexible\lst@arg
        \else
            \let\lst@columnsfixed\lst@arg
        \fi
    \fi}}
\let\lst@columnsfixed\lst@column@fixed % init
\let\lst@columnsflexible\lst@column@flexible % init
\lst@Key{flexiblecolumns}\relax[t]{%
    \lstKV@SetIf{#1}\lst@ifflexible
    \lst@ifflexible \lst@columnsflexible
              \else \lst@columnsfixed \fi}
\newcount\lst@newlines
\lst@AddToHook{InitVars}{\global\lst@newlines\z@}
\lst@AddToHook{InitVarsBOL}{\global\advance\lst@newlines\@ne}
\def\lst@NewLine{%
    \ifx\lst@OutputBox\@gobble\else
        \par\noindent \hbox{}%
    \fi
    \global\advance\lst@newlines\m@ne
    \lst@newlinetrue}
\def\lst@newlinetrue{\global\let\lst@ifnewline\iftrue}
\lst@AddToHookExe{PostOutput}{\global\let\lst@ifnewline\iffalse}% init
\def\lst@TrackNewLines{%
    \ifnum\lst@newlines>\z@
        \lsthk@OnNewLine
        \lst@DoNewLines
    \fi}
\lst@AddToHook{OnNewLine}{}% init
\lst@Key{emptylines}\maxdimen{%
    \@ifstar{\lst@true\@tempcnta\@gobble#1\relax\lst@GobbleNil}%
            {\lst@false\@tempcnta#1\relax\lst@GobbleNil}#1\@nil
    \advance\@tempcnta\@ne
    \edef\lst@maxempty{\the\@tempcnta\relax}%
    \let\lst@ifpreservenumber\lst@if}
\def\lst@DoNewLines{
    \@whilenum\lst@newlines>\lst@maxempty \do
        {\lst@ifpreservenumber
            \lsthk@OnEmptyLine
            \global\advance\c@lstnumber\lst@advancelstnum
         \fi
         \global\advance\lst@newlines\m@ne}%
    \@whilenum \lst@newlines>\@ne \do
        {\lsthk@OnEmptyLine \lst@NewLine}%
    \ifnum\lst@newlines>\z@ \lst@NewLine \fi}
\lst@AddToHook{OnEmptyLine}{}% init
\lst@Key{identifierstyle}{}{\def\lst@identifierstyle{#1}}
\lst@AddToHook{EmptyStyle}{\let\lst@identifierstyle\@empty}
\def\lst@GotoTabStop{%
    \ifnum\lst@newlines=\z@
        \setbox\@tempboxa\hbox{\lst@outputspace}%
        \setbox\@tempboxa\hbox to\wd\@tempboxa{{\lst@currstyle{\hss}}}%
        \lst@CalcLostSpaceAndOutput
    \else
        \global\advance\lst@lostspace \lst@length\lst@width
        \global\advance\lst@column\lst@length \lst@length\z@
    \fi}
\def\lst@OutputOther{%
    \lst@CheckDelay
    \ifnum\lst@length=\z@\else
        \let\lst@thestyle\lst@currstyle
        \lsthk@OutputOther
        \lst@OutputToken
    \fi}
\lst@AddToHook{OutputOther}{}% init
\let\lst@currstyle\relax % init
\def\lst@Output{%
    \lst@CheckDelay
    \ifnum\lst@length=\z@\else
        \ifx\lst@currstyle\relax
            \let\lst@thestyle\lst@identifierstyle
        \else
            \let\lst@thestyle\lst@currstyle
        \fi
        \lsthk@Output
        \lst@OutputToken
    \fi
    \let\lst@lastother\relax}
\lst@AddToHook{Output}{}% init
\def\lst@GetOutputMacro#1{%
    \lst@ifletter \global\let#1\lst@Output
            \else \global\let#1\lst@OutputOther\fi}
\def\lst@PrintToken{%
    \lst@ifletter \lst@Output \lst@letterfalse
            \else \lst@OutputOther \let\lst@lastother\@empty \fi}
\def\lst@XPrintToken{%
    \lst@PrintToken \lst@CheckMerge
    \ifnum\lst@length=\z@\else \lst@PrintToken \fi}
\def\lst@BeginDropOutput#1{%
    \xdef\lst@BDOnewlines{\the\lst@newlines}%
    \global\let\lst@BDOifnewline\lst@ifnewline
    \lst@EnterMode{#1}%
        {\lst@modetrue
         \let\lst@OutputBox\@gobble
         \aftergroup\lst@BDORestore}}
\def\lst@BDORestore{%
    \global\lst@newlines\lst@BDOnewlines
    \global\let\lst@ifnewline\lst@BDOifnewline}
\let\lst@EndDropOutput\lst@LeaveMode
\def\lst@ProcessLetter{\lst@whitespacefalse \lst@AppendLetter}
\def\lst@ProcessOther{\lst@whitespacefalse \lst@AppendOther}
\def\lst@ProcessDigit{%
    \lst@whitespacefalse
    \lst@ifletter \expandafter\lst@AppendLetter
            \else \expandafter\lst@AppendOther\fi}
\def\lst@whitespacetrue{\global\let\lst@ifwhitespace\iftrue}
\def\lst@whitespacefalse{\global\let\lst@ifwhitespace\iffalse}
\lst@AddToHook{InitVarsBOL}{\lst@whitespacetrue}
\lst@Key{tabsize}{8}
    {\ifnum#1>\z@ \def\lst@tabsize{#1}\else
         \PackageError{Listings}{Strict positive integer expected}%
         {You can't use `#1' as tabsize. \@ehc}%
     \fi}
\lst@Key{showtabs}f[t]{\lstKV@SetIf{#1}\lst@ifshowtabs}
\lst@Key{tab}{\kern.06em\hbox{\vrule\@height.3ex}%
              \hrulefill\hbox{\vrule\@height.3ex}}
    {\def\lst@tab{#1}}
\def\lst@ProcessTabulator{%
    \lst@XPrintToken \lst@whitespacetrue
    \global\advance\lst@column -\lst@pos
    \@whilenum \lst@pos<\@ne \do
        {\global\advance\lst@pos\lst@tabsize}%
    \lst@length\lst@pos
    \lst@PreGotoTabStop}
\def\lst@PreGotoTabStop{%
    \lst@ifshowtabs
        \lst@TrackNewLines
        \setbox\@tempboxa\hbox to\lst@length\lst@width
            {{\lst@currstyle{\hss\lst@tab}}}%
        \lst@CalcLostSpaceAndOutput
    \else
        \lst@ifkeepspaces
            \@tempcnta\lst@length \lst@length\z@
            \@whilenum \@tempcnta>\z@ \do
                {\lst@AppendOther\lst@outputspace
                 \advance\@tempcnta\m@ne}%
            \lst@OutputOther
        \else
            \lst@GotoTabStop
        \fi
    \fi
    \lst@length\z@ \global\lst@pos\z@}
\def\lst@outputspace{\ }
\def\lst@visiblespace{\lst@ttfamily{\char32}\textvisiblespace}
\lst@Key{showspaces}{false}[t]{\lstKV@SetIf{#1}\lst@ifshowspaces}
\lst@Key{keepspaces}{false}[t]{\lstKV@SetIf{#1}\lst@ifkeepspaces}
\lst@AddToHook{Init}
    {\lst@ifshowspaces
         \let\lst@outputspace\lst@visiblespace
         \lst@keepspacestrue
     \fi}
\def\lst@keepspacestrue{\let\lst@ifkeepspaces\iftrue}
\def\lst@ProcessSpace{%
    \lst@ifkeepspaces
        \lst@PrintToken
        \lst@whitespacetrue
        \lst@AppendOther\lst@outputspace
        \lst@PrintToken
    \else \ifnum\lst@newlines=\z@
        \lst@AppendSpecialSpace
    \else \ifnum\lst@length=\z@
            \global\advance\lst@lostspace\lst@width
            \global\advance\lst@pos\m@ne
            \lst@whitespacetrue
        \else
            \lst@AppendSpecialSpace
        \fi
    \fi \fi}
\def\lst@AppendSpecialSpace{%
    \lst@ifwhitespace
        \lst@PrintToken
        \global\advance\lst@lostspace\lst@width
        \global\advance\lst@pos\m@ne
        \lst@gobbledwhitespacetrue
    \else
        \lst@PrintToken
        \lst@whitespacetrue
        \lst@AppendOther\lst@outputspace
        \lst@PrintToken
    \fi}
\lst@Key{formfeed}{\bigbreak}{\def\lst@formfeed{#1}}
\def\lst@ProcessFormFeed{%
    \lst@XPrintToken
    \ifnum\lst@newlines=\z@
        \lst@EOLUpdate \lsthk@InitVarsBOL
    \fi
    \lst@formfeed
    \lst@whitespacetrue}
\def\lst@Def#1{\lccode`\~=#1\lowercase{\def~}}
\def\lst@Let#1{\lccode`\~=#1\lowercase{\let~}}
\lst@AddToAtTop{\try@load@fontshape}{\def\space{ }}
\def\lst@SelectStdCharTable{%
    \lst@Def{9}{\lst@ProcessTabulator}%
    \lst@Def{12}{\lst@ProcessFormFeed}%
    \lst@Def{32}{\lst@ProcessSpace}}
\def\lst@CCPut#1#2{%
    \ifnum#2=\z@
        \expandafter\@gobbletwo
    \else
        \begingroup\lccode`\~=#2\lccode`\/=#2\lowercase{\endgroup\lst@CCPut@~{#1/}}%
    \fi
    \lst@CCPut#1}
\def\lst@CCPut@#1#2{\lst@lAddTo\lst@SelectStdCharTable{\def#1{#2}}}
\lst@CCPut \lst@ProcessOther
    {"21}{"22}{"28}{"29}{"2B}{"2C}{"2E}{"2F}
    {"3A}{"3B}{"3D}{"3F}{"5B}{"5D}
    \z@
\lst@CCPut \lst@ProcessDigit
    {"30}{"31}{"32}{"33}{"34}{"35}{"36}{"37}{"38}{"39}
    \z@
\lst@CCPut \lst@ProcessLetter
    {"40}{"41}{"42}{"43}{"44}{"45}{"46}{"47}
    {"48}{"49}{"4A}{"4B}{"4C}{"4D}{"4E}{"4F}
    {"50}{"51}{"52}{"53}{"54}{"55}{"56}{"57}
    {"58}{"59}{"5A}
         {"61}{"62}{"63}{"64}{"65}{"66}{"67}
    {"68}{"69}{"6A}{"6B}{"6C}{"6D}{"6E}{"6F}
    {"70}{"71}{"72}{"73}{"74}{"75}{"76}{"77}
    {"78}{"79}{"7A}
    \z@
\def\lst@CCPutMacro#1#2#3{%
    \ifnum#2=\z@ \else
        \begingroup\lccode`\~=#2\relax \lccode`\/=#2\relax
        \lowercase{\endgroup\expandafter\lst@CCPutMacro@
            \csname\@lst @um/\expandafter\endcsname
            \csname\@lst @um/@\endcsname /~}#1{#3}%
        \expandafter\lst@CCPutMacro
    \fi}
\def\lst@CCPutMacro@#1#2#3#4#5#6{%
    \lst@lAddTo\lst@SelectStdCharTable{\def#4{#5#1}}%
    \def#1{\lst@UM#3}%
    \def#2{#6}}
\def\lst@UM#1{\csname\@lst @um#1@\endcsname}
\lst@CCPutMacro
    \lst@ProcessOther {"23}\#
    \lst@ProcessLetter{"24}\textdollar
    \lst@ProcessOther {"25}\%
    \lst@ProcessOther {"26}\&
    \lst@ProcessOther {"27}{\lst@ifupquote \textquotesingle
                                     \else \char39\relax \fi}
    \lst@ProcessOther {"2A}{\lst@ttfamily*\textasteriskcentered}
    \lst@ProcessOther {"2D}{\lst@ttfamily{-{}}{\textminus}}
    \lst@ProcessOther {"3C}{\lst@ttfamily<\textless}
    \lst@ProcessOther {"3E}{\lst@ttfamily>\textgreater}
    \lst@ProcessOther {"5C}{\lst@ttfamily{\char92}\textbackslash}
    \lst@ProcessOther {"5E}\textasciicircum
    \lst@ProcessLetter{"5F}{\lst@ttfamily{\char95}\textunderscore}
    \lst@ProcessOther {"60}{\lst@ifupquote \textasciigrave
                                     \else \char96\relax \fi}
    \lst@ProcessOther {"7B}{\lst@ttfamily{\char123}\textbraceleft}
    \lst@ProcessOther {"7C}{\lst@ttfamily|\textbar}
    \lst@ProcessOther {"7D}{\lst@ttfamily{\char125}\textbraceright}
    \lst@ProcessOther {"7E}\textasciitilde
    \lst@ProcessOther {"7F}-
    \@empty\z@\@empty
\def\lst@ttfamily#1#2{\ifx\f@family\ttdefault#1\relax\else#2\fi}
\lst@AddToHook{Init}{\edef\ttdefault{\ttdefault}}
\lst@Key{upquote}{false}[t]{\lstKV@SetIf{#1}\lst@ifupquote
    \lst@ifupquote
       \@ifundefined{textasciigrave}%
          {\let\KV@lst@upquote\@gobble
           \lstKV@SetIf f\lst@ifupquote \@gobble\fi
           \PackageError{Listings}{Option `upquote' requires `textcomp'
            package.\MessageBreak The option has been disabled}%
          {Add \string\usepackage{textcomp} to your preamble.}}%
          {}%
    \fi}
\AtBeginDocument{%
  \@ifpackageloaded{upquote}{\RequirePackage{textcomp}%
                             \lstset{upquote}}{}%
  \@ifpackageloaded{upquote2}{\lstset{upquote}}{}}
\def\lst@activecharstrue{\let\lst@ifactivechars\iftrue}
\def\lst@activecharsfalse{\let\lst@ifactivechars\iffalse}
\lst@activecharstrue
\def\lst@SelectCharTable{%
    \lst@SelectStdCharTable
    \lst@ifactivechars
        \catcode9\active \catcode12\active \catcode13\active
        \@tempcnta=32\relax
        \@whilenum\@tempcnta<128\do
            {\catcode\@tempcnta\active\advance\@tempcnta\@ne}%
    \fi
    \lst@ifec \lst@DefEC \fi
    \let\do\lst@do@noligs \verbatim@nolig@list
    \lsthk@SelectCharTable
    \lst@DeveloperSCT
    \lst@DefRange
    \ifx\lst@Backslash\relax\else
        \lst@LetSaveDef{"5C}\lsts@backslash\lst@Backslash
    \fi}
\lst@Key{SelectCharTable}{}{\def\lst@DeveloperSCT{#1}}
\lst@Key{MoreSelectCharTable}\relax{\lst@lAddTo\lst@DeveloperSCT{#1}}
\lst@AddToHook{SetLanguage}{\let\lst@DeveloperSCT\@empty}
\def\lst@do@noligs#1{%
    \begingroup \lccode`\~=`#1\lowercase{\endgroup
    \lst@do@noligs@~}}
\def\lst@do@noligs@#1{%
    \expandafter\expandafter\expandafter\def
    \expandafter\expandafter\expandafter#1%
    \expandafter\expandafter\expandafter{\expandafter\lst@NoLig#1}}
\def\lst@NoLig{\advance\lst@length\m@ne \lst@Append\lst@nolig}
\def\lst@nolig{\lst@UM\@empty}%
\@namedef{\@lst @um@}{\leavevmode\kern\z@}
\def\lst@SaveOutputDef#1#2{%
    \begingroup \lccode`\~=#1\relax \lowercase{\endgroup
    \def\lst@temp##1\def~##2##3\relax}{%
        \global\expandafter\let\expandafter#2\@gobble##2\relax}%
    \expandafter\lst@temp\lst@SelectStdCharTable\relax}
\lst@SaveOutputDef{"5C}\lstum@backslash
\lst@Key{extendedchars}{true}[t]{\lstKV@SetIf{#1}\lst@ifec}
\def\lst@DefEC{%
    \lst@CCECUse \lst@ProcessLetter
      ^^80^^81^^82^^83^^84^^85^^86^^87^^88^^89^^8a^^8b^^8c^^8d^^8e^^8f%
      ^^90^^91^^92^^93^^94^^95^^96^^97^^98^^99^^9a^^9b^^9c^^9d^^9e^^9f%
      ^^a0^^a1^^a2^^a3^^a4^^a5^^a6^^a7^^a8^^a9^^aa^^ab^^ac^^ad^^ae^^af%
      ^^b0^^b1^^b2^^b3^^b4^^b5^^b6^^b7^^b8^^b9^^ba^^bb^^bc^^bd^^be^^bf%
      ^^c0^^c1^^c2^^c3^^c4^^c5^^c6^^c7^^c8^^c9^^ca^^cb^^cc^^cd^^ce^^cf%
      ^^d0^^d1^^d2^^d3^^d4^^d5^^d6^^d7^^d8^^d9^^da^^db^^dc^^dd^^de^^df%
      ^^e0^^e1^^e2^^e3^^e4^^e5^^e6^^e7^^e8^^e9^^ea^^eb^^ec^^ed^^ee^^ef%
      ^^f0^^f1^^f2^^f3^^f4^^f5^^f6^^f7^^f8^^f9^^fa^^fb^^fc^^fd^^fe^^ff%
      ^^00}
\def\lst@CCECUse#1#2{%
    \ifnum`#2=\z@
        \expandafter\@gobbletwo
    \else
        \ifnum\catcode`#2=\active
            \lccode`\~=`#2\lccode`\/=`#2\lowercase{\lst@CCECUse@#1~/}%
        \else
            \lst@ifactivechars \catcode`#2=\active \fi
            \lccode`\~=`#2\lccode`\/=`#2\lowercase{\def~{#1/}}%
        \fi
    \fi
    \lst@CCECUse#1}
\def\lst@CCECUse@#1#2#3{%
    \expandafter\def\csname\@lst @EC#3\endcsname{\lst@UM#3}%
    \expandafter\let\csname\@lst @um#3@\endcsname #2%
    \edef#2{\noexpand#1%
            \expandafter\noexpand\csname\@lst @EC#3\endcsname}}
\lst@AddToHook{Init}
    {\let\lsts@nfss@catcodes\nfss@catcodes
     \let\nfss@catcodes\lst@nfss@catcodes}
\def\lst@nfss@catcodes{%
    \lst@makeletter
        ABCDEFGHIJKLMNOPQRSTUVWXYZabcdefghijklmnopqrstuvwxyz\relax
    \@makeother (\@makeother )\@makeother ,\@makeother :\@makeother\&%
    \@makeother 0\@makeother 1\@makeother 2\@makeother 3\@makeother 4%
    \@makeother 5\@makeother 6\@makeother 7\@makeother 8\@makeother 9%
    \@makeother =\lsts@nfss@catcodes}
\def\lst@makeletter#1{%
    \ifx\relax#1\else\catcode`#111\relax \expandafter\lst@makeletter\fi}
\lst@Key{useoutput}{2}{\edef\lst@useoutput{\ifcase0#1 0\or 1\else 2\fi}}
\lst@AddToHook{Init}
{\edef\lst@OrgOutput{\the\output}%
\ifcase\lst@useoutput\relax
\or
 \output{\global\setbox\lst@gtempboxa\box\@cclv
         \expandafter\egroup
         \lst@SaveToken
     \lst@InterruptModes
     \setbox\@cclv\box\lst@gtempboxa
     \bgroup\lst@OrgOutput\egroup
     \bgroup
     \aftergroup\pagegoal\aftergroup\vsize
     \aftergroup\lst@ReenterModes\aftergroup\lst@RestoreToken}%
\else
 \output{\lst@RestoreOrigCatcodes
         \lst@ifec \lst@RestoreOrigExtendedCatcodes \fi
         \lst@OrgOutput}%
\fi}
\def\lst@GetChars#1#2#3{%
    \let#1\@empty
    \@tempcnta#2\relax \@tempcntb#3\relax
    \loop \ifnum\@tempcnta<\@tempcntb\relax
        \lst@lExtend#1{\expandafter\catcode\the\@tempcnta=}%
        \lst@lExtend#1{\the\catcode\@tempcnta\relax}%
        \ifnum\the\catcode\@tempcnta=\active
            \begingroup\lccode`\~=\@tempcnta
            \lowercase{\endgroup
            \lst@lExtend#1{\expandafter\let\expandafter~\csname
                                    lstecs@\the\@tempcnta\endcsname}%
            \expandafter\let\csname lstecs@\the\@tempcnta\endcsname~}%
        \fi
        \advance\@tempcnta\@ne
    \repeat}
\begingroup \catcode12=\active\let^^L\@empty
\gdef\lst@ScanChars{%
  \let\lsts@ssL^^L%
  \def^^L{\par}%
    \lst@GetChars\lst@RestoreOrigCatcodes\@ne {128}%
  \let^^L\lsts@ssL
    \lst@GetChars\lst@RestoreOrigExtendedCatcodes{128}{256}}
\endgroup
\lst@Key{rescanchars}\relax{\lst@ScanChars}
\AtBeginDocument{\lst@ScanChars}
\lst@Key{alsoletter}\relax{%
    \lst@DoAlso{#1}\lst@alsoletter\lst@ProcessLetter}
\lst@Key{alsodigit}\relax{%
    \lst@DoAlso{#1}\lst@alsodigit\lst@ProcessDigit}
\lst@Key{alsoother}\relax{%
    \lst@DoAlso{#1}\lst@alsoother\lst@ProcessOther}
\lst@AddToHook{SelectCharTable}
    {\lst@alsoother \lst@alsodigit \lst@alsoletter}
\lst@AddToHookExe{SetLanguage}% init
    {\let\lst@alsoletter\@empty
     \let\lst@alsodigit\@empty
     \let\lst@alsoother\@empty}
\def\lst@DoAlso#1#2#3{%
    \lst@DefOther\lst@arg{#1}\let#2\@empty
    \expandafter\lst@DoAlso@\expandafter#2\expandafter#3\lst@arg\relax}
\def\lst@DoAlso@#1#2#3{%
    \ifx\relax#3\expandafter\@gobblethree \else
        \begingroup \lccode`\~=`#3\relax \lowercase{\endgroup
        \def\lst@temp##1\def~##2##3\relax{%
            \edef\lst@arg{\def\noexpand~{\noexpand#2\expandafter
                                         \noexpand\@gobble##2}}}}%
        \expandafter\lst@temp\lst@SelectStdCharTable\relax
        \lst@lExtend#1{\lst@arg}%
    \fi
    \lst@DoAlso@#1#2}
\def\lst@SaveDef#1#2{%
    \begingroup \lccode`\~=#1\relax \lowercase{\endgroup\let#2~}}
\def\lst@DefSaveDef#1#2{%
    \begingroup \lccode`\~=#1\relax \lowercase{\endgroup\let#2~\def~}}
\def\lst@LetSaveDef#1#2{%
    \begingroup \lccode`\~=#1\relax \lowercase{\endgroup\let#2~\let~}}
\def\lst@CDef#1{\lst@CDef@#1}
\def\lst@CDef@#1#2#3#4{\lst@CDefIt#1{#2}{#3}{#4#2#3}#4}
\def\lst@CDefX#1{\lst@CDefX@#1}
\def\lst@CDefX@#1#2#3{\lst@CDefIt#1{#2}{#3}{}}
\def\lst@CDefIt#1#2#3#4#5#6#7#8{%
    \ifx\@empty#2\@empty
        \def#1{#6\def\lst@next{#7#4#8}\lst@next}%
    \else \ifx\@empty#3\@empty
        \def#1##1{%
            #6%
            \ifx##1#2\def\lst@next{#7#4#8}\else
                     \def\lst@next{#5##1}\fi
            \lst@next}%
    \else
        \def#1{%
            #6%
            \lst@IfNextCharsArg{#2#3}{#7#4#8}%
                                     {\expandafter#5\lst@eaten}}%
    \fi \fi}
\def\lst@CArgX#1#2\relax{%
    \lst@DefActive\lst@arg{#1#2}%
    \expandafter\lst@CArg\lst@arg\relax}
\def\lst@CArg#1#2\relax{%
    \lccode`\/=`#1\lowercase{\def\lst@temp{/}}%
    \lst@GetFreeMacro{lst@c\lst@temp}%
    \expandafter\lst@CArg@\lst@freemacro#1#2\@empty\@empty\relax}
\def\lst@CArg@#1#2#3#4\@empty#5\relax#6{%
    \let#1#2%
    \ifx\@empty#3\@empty
        \def\lst@next{#6{#2{}{}}}%
    \else
        \def\lst@next{#6{#2#3{#4}}}%
    \fi
    \lst@next #1}
\def\lst@CArgEmpty#1\@empty{#1}
\lst@Key{excludedelims}\relax
    {\lsthk@ExcludeDelims \lst@NormedDef\lst@temp{#1}%
     \expandafter\lst@for\lst@temp\do
     {\expandafter\let\csname\@lst @ifex##1\endcsname\iftrue}}
\def\lst@DelimPrint#1#2{%
    #1%
      \begingroup
        \lst@mode\lst@nomode \lst@modetrue
        #2\lst@XPrintToken
      \endgroup
      \lst@ResetToken
    \fi}
\def\lst@DelimOpen#1#2#3#4#5#6\@empty{%
    \lst@TrackNewLines \lst@XPrintToken
    \lst@DelimPrint#1{#6}%
    \lst@EnterMode{#4}{\def\lst@currstyle#5}%
    \lst@DelimPrint{#1#2}{#6}%
    #3}
\def\lst@DelimClose#1#2#3\@empty{%
    \lst@TrackNewLines \lst@XPrintToken
    \lst@DelimPrint{#1#2}{#3}%
    \lst@LeaveMode
    \lst@DelimPrint{#1}{#3}}
\def\lst@BeginDelim{\lst@DelimOpen\iffalse\else{}}
\def\lst@EndDelim{\lst@DelimClose\iffalse\else}
\def\lst@BeginIDelim{\lst@DelimOpen\iffalse{}{}}
\def\lst@EndIDelim{\lst@DelimClose\iffalse{}}
\lst@AddToHook{SelectCharTable}{\lst@DefDelims}
\lst@AddToHookExe{SetLanguage}{\let\lst@DefDelims\@empty}
\def\lst@Delim#1{%
    \lst@false \let\lst@cumulative\@empty \let\lst@arg\@empty
    \@ifstar{\@ifstar{\lst@Delim@{#1}}%
                     {\let\lst@cumulative\relax
                      \lst@Delim@{#1}}}%
            {\lst@true\lst@Delim@{#1}}}
\def\lst@Delim@#1[#2]{%
    \gdef\lst@delimtype{#2}%
    \@ifnextchar[\lst@Delim@sty
                 {\lst@Delim@sty[#1]}}
\def\lst@Delim@sty[#1]{%
    \def\lst@delimstyle{#1}%
    \ifx\@empty#1\@empty\else
        \lst@Delim@sty@ #1\@nil
    \fi
    \@ifnextchar[\lst@Delim@option
                 \lst@Delim@delim}
\def\lst@Delim@option[#1]{\def\lst@arg{[#1]}\lst@Delim@delim}
\def\lst@Delim@sty@#1#2\@nil{%
    \if\relax\noexpand#1\else
        \edef\lst@delimstyle{\expandafter\noexpand
                             \csname\@lst @\lst@delimstyle\endcsname}%
    \fi}
\def\lst@Delim@delim#1\relax#2#3#4#5#6#7#8{%
    \ifx #4\@empty \lst@Delim@delall{#2}\fi
    \ifx\@empty#1\@empty
        \ifx #4\@nil
            \@ifundefined{\@lst @#2DM@\lst@delimtype}%
                {\lst@Delim@delall{#2@\lst@delimtype}}%
                {\lst@Delim@delall{#2DM@\lst@delimtype}}%
        \fi
    \else
        \expandafter\lst@Delim@args\expandafter
            {\lst@delimtype}{#1}{#5}#6{#7}{#8}#4%
        \let\lst@delim\@empty
        \expandafter\lst@IfOneOf\lst@delimtype\relax#3%
        {\@ifundefined{\@lst @#2DM@\lst@delimtype}%
             {\lst@lExtend\lst@delim{\csname\@lst @#2@\lst@delimtype
                                     \expandafter\endcsname\lst@arg}}%
             {\lst@lExtend\lst@delim{\expandafter\lst@UseDynamicMode
                                     \csname\@lst @#2DM@\lst@delimtype
                                     \expandafter\endcsname\lst@arg}}%
         \ifx #4\@nil
             \let\lst@temp\lst@DefDelims \let\lst@DefDelims\@empty
             \expandafter\lst@Delim@del\lst@temp\@empty\@nil\@nil\@nil
         \else
             \lst@lExtend\lst@DefDelims\lst@delim
         \fi}%
        {\PackageError{Listings}{Illegal type `\lst@delimtype'}%
                                {#2 types are #3.}}%
     \fi}
\def\lst@Delim@args#1#2#3#4#5#6#7{%
    \begingroup
    \lst@false \let\lst@next\lst@XConvert
    \@ifnextchar #4{\xdef\lst@delimtype{\expandafter\@gobble
                                        \lst@delimtype}%
                    #5\lst@next#2\@nil
                    \lst@lAddTo\lst@arg{\@empty#6}%
                    \lst@GobbleNil}%
                   {\lst@next#2\@nil
                    \lst@lAddTo\lst@arg{\@empty#3}%
                    \lst@GobbleNil}%
                 #1\@nil
    \global\let\@gtempa\lst@arg
    \endgroup
    \let\lst@arg\@gtempa
    \ifx #7\@nil\else
        \expandafter\lst@Delim@args@\expandafter{\lst@delimstyle}%
    \fi}
\def\lst@Delim@args@#1{%
    \lst@if
        \lst@lAddTo\lst@arg{{{#1}\lst@modetrue}}%
    \else
        \ifx\lst@cumulative\@empty
            \lst@lAddTo\lst@arg{{{}#1}}%
        \else
            \lst@lAddTo\lst@arg{{{#1}}}%
        \fi
    \fi}
\def\lst@Delim@del#1\@empty#2#3#4{%
    \ifx #2\@nil\else
        \def\lst@temp{#1\@empty#2#3}%
        \ifx\lst@temp\lst@delim\else
            \lst@lAddTo\lst@DefDelims{#1\@empty#2#3{#4}}%
        \fi
        \expandafter\lst@Delim@del
    \fi}
\def\lst@Delim@delall#1{%
    \begingroup
    \edef\lst@delim{\expandafter\string\csname\@lst @#1\endcsname}%
    \lst@false \global\let\@gtempa\@empty
    \expandafter\lst@Delim@delall@\lst@DefDelims\@empty
    \endgroup
    \let\lst@DefDelims\@gtempa}
\def\lst@Delim@delall@#1{%
    \ifx #1\@empty\else
        \ifx #1\lst@UseDynamicMode
            \lst@true
            \let\lst@next\lst@Delim@delall@do
        \else
            \def\lst@next{\lst@Delim@delall@do#1}%
        \fi
        \expandafter\lst@next
    \fi}
\def\lst@Delim@delall@do#1#2\@empty#3#4#5{%
    \expandafter\lst@IfSubstring\expandafter{\lst@delim}{\string#1}%
      {}%
      {\lst@if \lst@AddTo\@gtempa\lst@UseDynamicMode \fi
       \lst@AddTo\@gtempa{#1#2\@empty#3#4{#5}}}%
    \lst@false \lst@Delim@delall@}
\gdef\lst@DefDelimB#1#2#3#4#5#6#7#8{%
    \lst@CDef{#1}#2%
        {#3}%
        {\let\lst@bnext\lst@CArgEmpty
         \lst@ifmode #4\else
             #5%
             \def\lst@bnext{#6{#7}{#8}}%
         \fi
         \lst@bnext}%
        \@empty}
\gdef\lst@DefDelimE#1#2#3#4#5#6#7{%
    \lst@CDef{#1}#2%
        {#3}%
        {\let\lst@enext\lst@CArgEmpty
         \ifnum #7=\lst@mode%
             #4%
             \let\lst@enext#6%
         \else
             #5%
         \fi
         \lst@enext}%
        \@empty}
\lst@AddToHook{Init}{\let\lst@bnext\relax \let\lst@enext\relax}
\gdef\lst@DefDelimBE#1#2#3#4#5#6#7#8#9{%
    \lst@CDef{#1}#2%
        {#3}%
        {\let\lst@bnext\lst@CArgEmpty
         \ifnum #7=\lst@mode
             #4%
             \let\lst@bnext#9%
         \else
             \lst@ifmode\else
                 #5%
                 \def\lst@bnext{#6{#7}{#8}}%
             \fi
         \fi
         \lst@bnext}%
        \@empty}
\gdef\lst@delimtypes{s,l}
\gdef\lst@DelimKey#1#2{%
    \lst@Delim{}#2\relax
        {Delim}\lst@delimtypes #1%
                {\lst@BeginDelim\lst@EndDelim}
        i\@empty{\lst@BeginIDelim\lst@EndIDelim}}
\lst@Key{delim}\relax{\lst@DelimKey\@empty{#1}}
\lst@Key{moredelim}\relax{\lst@DelimKey\relax{#1}}
\lst@Key{deletedelim}\relax{\lst@DelimKey\@nil{#1}}
\gdef\lst@DelimDM@l#1#2\@empty#3#4#5{%
    \lst@CArg #2\relax\lst@DefDelimB{}{}{}#3{#1}{#5\lst@Lmodetrue}}
\gdef\lst@DelimDM@s#1#2#3\@empty#4#5#6{%
    \lst@CArg #2\relax\lst@DefDelimB{}{}{}#4{#1}{#6}%
    \lst@CArg #3\relax\lst@DefDelimE{}{}{}#5{#1}}
\def\lst@ReplaceInput#1{\lst@CArgX #1\relax\lst@CDefX{}{}}
\def\lst@Literatekey#1\@nil@{\let\lst@ifxliterate\lst@if
                             \def\lst@literate{#1}}
\lst@Key{literate}{}{\@ifstar{\lst@true \lst@Literatekey}
                             {\lst@false\lst@Literatekey}#1\@nil@}
\lst@AddToHook{SelectCharTable}
    {\ifx\lst@literate\@empty\else
         \expandafter\lst@Literate\lst@literate{}\relax\z@
     \fi}
\def\lst@Literate#1#2#3{%
    \ifx\relax#2\@empty\else
        \lst@CArgX #1\relax\lst@CDef
            {}
            {\let\lst@next\@empty
             \lst@ifxliterate
                \lst@ifmode \let\lst@next\lst@CArgEmpty \fi
             \fi
             \ifx\lst@next\@empty
                 \ifx\lst@OutputBox\@gobble\else
                   \lst@XPrintToken \let\lst@scanmode\lst@scan@m
                   \lst@token{#2}\lst@length#3\relax
                   \lst@XPrintToken
                 \fi
                 \let\lst@next\lst@CArgEmptyGobble
             \fi
             \lst@next}%
            \@empty
        \expandafter\lst@Literate
    \fi}
\def\lst@CArgEmptyGobble#1\@empty{}
\def\lst@BeginDropInput#1{%
    \lst@EnterMode{#1}%
    {\lst@modetrue
     \let\lst@OutputBox\@gobble
     \let\lst@ifdropinput\iftrue
     \let\lst@ProcessLetter\@gobble
     \let\lst@ProcessDigit\@gobble
     \let\lst@ProcessOther\@gobble
     \let\lst@ProcessSpace\@empty
     \let\lst@ProcessTabulator\@empty
     \let\lst@ProcessFormFeed\@empty}}
\let\lst@ifdropinput\iffalse % init
\lst@Key{basicstyle}\relax{\def\lst@basicstyle{#1}}
\lst@Key{inputencoding}\relax{\def\lst@inputenc{#1}}
\lst@AddToHook{Init}
    {\lst@basicstyle
     \ifx\lst@inputenc\@empty\else
         \@ifundefined{inputencoding}{}%
            {\inputencoding\lst@inputenc}%
     \fi}
\lst@AddToHookExe{EmptyStyle}
    {\let\lst@basicstyle\@empty
     \let\lst@inputenc\@empty}
\lst@Key{multicols}{}{\@tempcnta=0#1\relax\def\lst@multicols{#1}}
\def\lst@parshape{\parshape\@ne \z@ \linewidth}
\lst@AddToHookAtTop{EveryLine}{\lst@parshape}
\lst@AddToHookAtTop{EndGroup}{\lst@parshape}
\newcount\lst@lineno % \global
\lst@AddToHook{InitVars}{\global\lst@lineno\@ne}
\lst@Key{print}{true}[t]{\lstKV@SetIf{#1}\lst@ifprint}
\lst@Key{firstline}\relax{\def\lst@firstline{#1\relax}}
\lst@Key{lastline}\relax{\def\lst@lastline{#1\relax}}
\lst@AddToHook{PreSet}
    {\let\lst@firstline\@ne \def\lst@lastline{9999999\relax}}
\lst@Key{linerange}\relax{\lstKV@OptArg[]{#1}{%
    \def\lst@interrange{##1}\def\lst@linerange{##2,}}}
\lst@Key{rangeprefix}\relax{\def\lst@rangebeginprefix{#1}%
                            \def\lst@rangeendprefix{#1}}
\lst@Key{rangesuffix}\relax{\def\lst@rangebeginsuffix{#1}%
                            \def\lst@rangeendsuffix{#1}}
\lst@Key{rangebeginprefix}{}{\def\lst@rangebeginprefix{#1}}
\lst@Key{rangebeginsuffix}{}{\def\lst@rangebeginsuffix{#1}}
\lst@Key{rangeendprefix}{}{\def\lst@rangeendprefix{#1}}
\lst@Key{rangeendsuffix}{}{\def\lst@rangeendsuffix{#1}}
\lst@Key{includerangemarker}{true}[t]{\lstKV@SetIf{#1}\lst@ifincluderangemarker}
\lst@AddToHook{PreSet}{\def\lst@firstline{1\relax}%
                       \let\lst@linerange\@empty}
\lst@AddToHook{Init}
    {\ifx\lst@linerange\@empty
         \edef\lst@linerange{{\lst@firstline}-{\lst@lastline},}%
     \fi%
     \lst@GetLineInterval}%
\def\lst@GetLineInterval{\expandafter\lst@GLI\lst@linerange\@nil}
\def\lst@GLI#1,#2\@nil{\def\lst@linerange{#2}\lst@GLI@#1--\@nil}
\def\lst@GLI@#1-#2-#3\@nil{%
    \lst@IfNumber{#1}%
    {\ifx\@empty#1\@empty
         \let\lst@firstline\@ne
     \else
         \def\lst@firstline{#1\relax}%
     \fi
     \ifx\@empty#3\@empty
         \def\lst@lastline{9999999\relax}%
     \else
         \ifx\@empty#2\@empty
             \let\lst@lastline\lst@firstline
         \else
             \def\lst@lastline{#2\relax}%
         \fi
     \fi}%
    {\def\lst@firstline{9999999\relax}%
     \let\lst@lastline\lst@firstline
     \let\lst@rangebegin\lst@rangebeginprefix
     \lst@AddTo\lst@rangebegin{#1}\lst@Extend\lst@rangebegin\lst@rangebeginsuffix
     \ifx\@empty#3\@empty
         \let\lst@rangeend\lst@rangeendprefix
         \lst@AddTo\lst@rangeend{#1}\lst@Extend\lst@rangeend\lst@rangeendsuffix
     \else
         \ifx\@empty#2\@empty
             \let\lst@rangeend\@empty
         \else
             \let\lst@rangeend\lst@rangeendprefix
             \lst@AddTo\lst@rangeend{#2}\lst@Extend\lst@rangeend\lst@rangeendsuffix
         \fi
     \fi
     \global\def\lst@DefRange{\expandafter\lst@CArgX\lst@rangebegin\relax\lst@DefRangeB}%
     \ifnum\lst@mode=\lst@Pmode \expandafter\lst@DefRange \fi}}
\lst@AddToHookExe{DeInit}{\global\let\lst@DefRange\@empty}
\def\lst@DefRangeB#1#2{\lst@DefRangeB@#1#2}
\def\lst@DefRangeB@#1#2#3#4{%
    \lst@CDef{#1{#2}{#3}}#4{}%
    {\lst@ifincluderangemarker
         \lst@LeaveMode
         \let#1#4%
         \lst@DefRangeEnd
         \lst@InitLstNumber
     \else
         \@tempcnta\lst@lineno \advance\@tempcnta\@ne
         \edef\lst@firstline{\the\@tempcnta\relax}%
         \gdef\lst@OnceAtEOL{\let#1#4\lst@DefRangeEnd}%
         \lst@InitLstNumber
     \fi
 \global\let\lst@DefRange\lst@DefRangeEnd
     \lst@CArgEmpty}%
    \@empty}
\def\lstpatch@labels{%
\gdef\lst@SetFirstNumber{%
    \ifx\lst@firstnumber\@undefined
        \@tempcnta 0\csname\@lst no@\lst@intname\endcsname\relax
        \ifnum\@tempcnta=\z@ \else
            \lst@nololtrue
            \advance\@tempcnta\lst@advancenumber
            \edef\lst@firstnumber{\the\@tempcnta\relax}%
        \fi
    \fi}%
}
\def\lst@InitLstNumber{%
     \global\c@lstnumber\lst@firstnumber
     \global\advance\c@lstnumber\lst@advancenumber
     \global\advance\c@lstnumber-\lst@advancelstnum
     \ifx \lst@firstnumber\c@lstnumber
         \global\advance\c@lstnumber-\lst@advancelstnum
     \fi%
     \lst@ifincluderangemarker\else%
         \global\advance\c@lstnumber by 1%
     \fi%
     }
\def\lst@DefRangeEnd{%
    \ifx\lst@rangeend\@empty\else
        \expandafter\lst@CArgX\lst@rangeend\relax\lst@DefRangeE
    \fi}
\def\lst@DefRangeE#1#2{\lst@DefRangeE@#1#2}
\def\lst@DefRangeE@#1#2#3#4{%
    \lst@CDef{#1#2{#3}}#4{}%
    {\let#1#4%
     \edef\lst@lastline{\the\lst@lineno\relax}%
     \lst@DefRangeE@@}%
    \@empty}
\def\lst@DefRangeE@@#1\@empty{%
    \lst@ifincluderangemarker
        #1\lst@XPrintToken
    \fi
    \lst@LeaveModeToPmode
    \lst@BeginDropInput{\lst@Pmode}}
\def\lst@LeaveModeToPmode{%
    \ifnum\lst@mode=\lst@Pmode
        \expandafter\lsthk@EndGroup
    \else
        \expandafter\egroup\expandafter\lst@LeaveModeToPmode
    \fi}
\lst@AddToHook{EOL}{\lst@OnceAtEOL\global\let\lst@OnceAtEOL\@empty}
\gdef\lst@OnceAtEOL{}% Init
\def\lst@MSkipToFirst{%
    \global\advance\lst@lineno\@ne
    \ifnum \lst@lineno=\lst@firstline
        \def\lst@next{\lst@LeaveMode \global\lst@newlines\z@
        \lst@OnceAtEOL \global\let\lst@OnceAtEOL\@empty
        \lst@InitLstNumber % Added to work with modified \lsthk@PreInit.
        \lsthk@InitVarsBOL
        \lst@BOLGobble}%
        \expandafter\lst@next
    \fi}
\def\lst@SkipToFirst{%
    \ifnum \lst@lineno<\lst@firstline
        \def\lst@next{\lst@BeginDropInput\lst@Pmode
        \lst@Let{13}\lst@MSkipToFirst
        \lst@Let{10}\lst@MSkipToFirst}%
        \expandafter\lst@next
    \else
        \expandafter\lst@BOLGobble
    \fi}
\def\lst@IfNumber#1{%
    \ifx\@empty#1\@empty
        \let\lst@next\@firstoftwo
    \else
        \lst@IfNumber@#1\@nil
    \fi
    \lst@next}
\def\lst@IfNumber@#1#2\@nil{%
    \let\lst@next\@secondoftwo
    \ifnum`#1>47\relax \ifnum`#1>57\relax\else
        \let\lst@next\@firstoftwo
    \fi\fi}
\lst@Key{nolol}{false}[t]{\lstKV@SetIf{#1}\lst@ifnolol}
\def\lst@nololtrue{\let\lst@ifnolol\iftrue}
\let\lst@ifnolol\iffalse % init
\lst@Key{captionpos}{t}{\def\lst@captionpos{#1}}
\lst@Key{abovecaptionskip}\smallskipamount{\def\lst@abovecaption{#1}}
\lst@Key{belowcaptionskip}\smallskipamount{\def\lst@belowcaption{#1}}
\lst@Key{label}\relax{\def\lst@label{{#1}}}
\lst@Key{title}\relax{\def\lst@title{#1}\let\lst@caption\relax}
\lst@Key{caption}\relax{\lstKV@OptArg[{#1}]{#1}%
    {\def\lst@caption{##2}\def\lst@@caption{##1}}%
     \let\lst@title\@empty}
\lst@AddToHookExe{TextStyle}
    {\let\lst@caption\@empty \let\lst@@caption\@empty
     \let\lst@title\@empty \let\lst@label\@empty}
\AtBeginDocument{
  \@ifundefined{thechapter}{\let\lst@ifnumberbychapter\iffalse}{}
  \lst@ifnumberbychapter
      \newcounter{lstlisting}[chapter]
      \gdef\thelstlisting%
           {\ifnum \c@chapter>\z@ \thechapter.\fi \@arabic\c@lstlisting}
  \else
      \newcounter{lstlisting}
      \gdef\thelstlisting{\@arabic\c@lstlisting}
  \fi}
\lst@UserCommand\lstlistingname{\letterspace to 1.26\naturalwidth{LISTING}}%{Listing}
\lst@UserCommand\lstlistingnamestyle{}
\lst@Key{numberbychapter}{true}[t]{\lstKV@SetIf{#1}\lst@ifnumberbychapter}
\@ifundefined{abovecaptionskip}
{\newskip\abovecaptionskip
 \newskip\belowcaptionskip}{}
\@ifundefined{@makecaption}
{\long\def\@makecaption#1#2{%
   \vskip\abovecaptionskip
   \sbox\@tempboxa{#1: #2}%
   \ifdim \wd\@tempboxa >\hsize
     #1: #2\par
   \else
     \global \@minipagefalse
     \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
   \fi
   \vskip\belowcaptionskip}%
}{}
\def\fnum@lstlisting{%
  {\lstlistingnamestyle\lstlistingname
  \ifx\lst@@caption\@empty\else~\thelstlisting\fi}}%
\def\lst@MakeCaption#1{%
  \lst@ifdisplaystyle
    \ifx #1t%
        \ifx\lst@@caption\@empty\expandafter\lst@HRefStepCounter \else
                                \expandafter\refstepcounter
        \fi {lstlisting}%
        \ifx\lst@label\@empty\else \label{\lst@label}\fi
        \let\lst@arg\lst@intname \lst@ReplaceIn\lst@arg\lst@filenamerpl
        \global\let\lst@name\lst@arg \global\let\lstname\lst@name
        \lst@ifnolol\else
            \ifx\lst@@caption\@empty
                \ifx\lst@caption\@empty
                    \ifx\lst@intname\@empty \else \def\lst@temp{ }%
                    \ifx\lst@intname\lst@temp \else
                        \addcontentsline{lol}{lstlisting}\lst@name
                    \fi\fi
                \fi
            \else
                \addcontentsline{lol}{lstlisting}%
                    {\protect\numberline{\thelstlisting}\lst@@caption}%
            \fi
         \fi
     \fi
    \ifx\lst@caption\@empty\else
        \lst@IfSubstring #1\lst@captionpos
            {\begingroup \let\@@vskip\vskip
             \def\vskip{\afterassignment\lst@vskip \@tempskipa}%
             \def\lst@vskip{\nobreak\@@vskip\@tempskipa\nobreak}%
             \par\@parboxrestore\normalsize\normalfont % \noindent (AS)
             \ifx #1t\allowbreak \fi
             \ifx\lst@title\@empty
                 \lst@makecaption\fnum@lstlisting{\ignorespaces \lst@caption}
             \else
                 \lst@maketitle\lst@title % (AS)
             \fi
             \ifx #1b\allowbreak \fi
             \endgroup}{}%
    \fi
  \fi}
\def\lst@makecaption{\@makecaption}
\def\lst@maketitle{\@makecaption\lst@title@dropdelim}
\def\lst@title@dropdelim#1{\ignorespaces}
\AtBeginDocument{%
\@ifundefined{captionlabelfalse}{}{%
  \def\lst@maketitle{\captionlabelfalse\@makecaption\@empty}}%
\@ifundefined{caption@startrue}{}{%
  \def\lst@maketitle{\caption@startrue\@makecaption\@empty}}%
}
\def\lst@HRefStepCounter#1{%
    \begingroup
    \c@lstlisting\lst@neglisting
    \advance\c@lstlisting\m@ne \xdef\lst@neglisting{\the\c@lstlisting}%
    \ifx\hyper@refstepcounter\@undefined\else
        \hyper@refstepcounter{#1}%
    \fi
    \endgroup}
\gdef\lst@neglisting{\z@}% init
\lst@Key{boxpos}{c}{\def\lst@boxpos{#1}}
\def\lst@boxtrue{\let\lst@ifbox\iftrue}
\let\lst@ifbox\iffalse
\lst@Key{float}\relax[\lst@floatplacement]{%
    \lstKV@SwitchCases{#1}%
    {true:\let\lst@floatdefault\lst@floatplacement
          \let\lst@float\lst@floatdefault\\%
     false:\let\lst@floatdefault\relax
           \let\lst@float\lst@floatdefault
    }{\def\lst@next{\@ifstar{\let\lst@beginfloat\@dblfloat
                             \let\lst@endfloat\end@dblfloat
                             \lst@KFloat}%
                            {\let\lst@beginfloat\@float
                             \let\lst@endfloat\end@float
                             \lst@KFloat}}
      \edef\lst@float{#1}%
      \expandafter\lst@next\lst@float\relax}}
\def\lst@KFloat#1\relax{%
    \ifx\@empty#1\@empty
        \let\lst@float\lst@floatplacement
    \else
        \def\lst@float{#1}%
    \fi}
\lst@Key{floatplacement}{tbp}{\def\lst@floatplacement{#1}}
\lst@AddToHook{PreSet}{\let\lst@float\lst@floatdefault}
\lst@AddToHook{TextStyle}{\let\lst@float\relax}
\let\lst@floatdefault\relax % init
\lst@AddToHook{DeInit}{%
    \ifx\lst@float\relax
        \global\let\lst@doendpe\@doendpe
    \else
        \global\let\lst@doendpe\@empty
    \fi}
\AtBeginDocument{%
\@ifundefined{c@float@type}%
    {\edef\ftype@lstlisting{\ifx\c@figure\@undefined 1\else 4\fi}}
    {\edef\ftype@lstlisting{\the\c@float@type}%
     \addtocounter{float@type}{\value{float@type}}}%
}
\lst@Key{aboveskip}\medskipamount{\def\lst@aboveskip{#1}}
\lst@Key{belowskip}\medskipamount{\def\lst@belowskip{#1}}
\lst@AddToHook{TextStyle}
    {\let\lst@aboveskip\z@ \let\lst@belowskip\z@}
\lst@Key{everydisplay}{}{\def\lst@EveryDisplay{#1}}
\lst@AddToHook{TextStyle}{\let\lst@ifdisplaystyle\iffalse}
\lst@AddToHook{DisplayStyle}{\let\lst@ifdisplaystyle\iftrue}
\let\lst@ifdisplaystyle\iffalse
\def\lst@Init#1{%
    \begingroup
    \ifx\lst@float\relax\else
        \edef\@tempa{\noexpand\lst@beginfloat{lstlisting}[\lst@float]}%
        \expandafter\@tempa
    \fi
    \ifx\lst@multicols\@empty\else
        \edef\lst@next{\noexpand\multicols{\lst@multicols}}
        \expandafter\lst@next
    \fi
    \ifhmode\ifinner \lst@boxtrue \fi\fi
    \lst@ifbox
        \lsthk@BoxUnsafe
        \hbox to\z@\bgroup
             $\if t\lst@boxpos \vtop
        \else \if b\lst@boxpos \vbox
        \else \vcenter \fi\fi
        \bgroup \par\noindent
    \else
        \lst@ifdisplaystyle
            \lst@EveryDisplay
            \par\penalty-50\relax
            \vspace\lst@aboveskip
        \fi
    \fi
    \normalbaselines
    \abovecaptionskip\lst@abovecaption\relax
    \belowcaptionskip\lst@belowcaption\relax
    \lst@MakeCaption t%
    \lsthk@PreInit \lsthk@Init
    \lst@ifdisplaystyle
        \global\let\lst@ltxlabel\@empty
        \if@inlabel
            \lst@ifresetmargins
                \leavevmode
            \else
                \xdef\lst@ltxlabel{\the\everypar}%
                \lst@AddTo\lst@ltxlabel{%
                    \global\let\lst@ltxlabel\@empty
                    \everypar{\lsthk@EveryLine\lsthk@EveryPar}}%
            \fi
        \fi
        \everypar\expandafter{\lst@ltxlabel
                              \lsthk@EveryLine\lsthk@EveryPar}%
    \else
        \everypar{}\let\lst@NewLine\@empty
    \fi
    \lsthk@InitVars \lsthk@InitVarsBOL
    \lst@Let{13}\lst@MProcessListing
    \let\lst@Backslash#1%
    \lst@EnterMode{\lst@Pmode}{\lst@SelectCharTable}%
    \lst@InitFinalize}
\let\lst@InitFinalize\@empty % init
\lst@AddToHook{PreInit}
    {\rightskip\z@ \leftskip\z@ \parfillskip=\z@ plus 1fil
     \let\par\@@par}
\lst@AddToHook{EveryLine}{}% init
\lst@AddToHook{EveryPar}{}% init
\lst@Key{showlines}f[t]{\lstKV@SetIf{#1}\lst@ifshowlines}
\def\lst@DeInit{%
    \lst@XPrintToken \lst@EOLUpdate
    \global\advance\lst@newlines\m@ne
    \lst@ifshowlines
        \lst@DoNewLines
    \else
        \setbox\@tempboxa\vbox{\lst@DoNewLines}%
    \fi
    \lst@ifdisplaystyle \par\removelastskip \fi
    \lsthk@ExitVars\everypar{}\lsthk@DeInit\normalbaselines\normalcolor
    \lst@MakeCaption b%
    \lst@ifbox
        \egroup $\hss \egroup
        \vrule\@width\lst@maxwidth\@height\z@\@depth\z@
    \else
        \lst@ifdisplaystyle
            \par\penalty-50\vspace\lst@belowskip
        \fi
    \fi
    \ifx\lst@multicols\@empty\else
        \def\lst@next{\global\let\@checkend\@gobble
                      \endmulticols
                      \global\let\@checkend\lst@@checkend}
        \expandafter\lst@next
    \fi
    \ifx\lst@float\relax\else
        \expandafter\lst@endfloat
    \fi
    \endgroup}
\let\lst@@checkend\@checkend
\newdimen\lst@maxwidth % \global
\lst@AddToHook{InitVars}{\global\lst@maxwidth\z@}
\lst@AddToHook{InitVarsEOL}
    {\ifdim\lst@currlwidth>\lst@maxwidth
         \global\lst@maxwidth\lst@currlwidth
     \fi}
\def\lst@EOLUpdate{\lsthk@EOL \lsthk@InitVarsEOL}
\def\lst@MProcessListing{%
    \lst@XPrintToken \lst@EOLUpdate \lsthk@InitVarsBOL
    \global\advance\lst@lineno\@ne
    \ifnum \lst@lineno>\lst@lastline
        \lst@ifdropinput \lst@LeaveMode \fi
        \ifx\lst@linerange\@empty
            \expandafter\expandafter\expandafter\lst@EndProcessListing
        \else
            \lst@interrange
            \lst@GetLineInterval
            \expandafter\expandafter\expandafter\lst@SkipToFirst
        \fi
    \else
        \expandafter\lst@BOLGobble
    \fi}
\let\lst@EndProcessListing\endinput
\lst@Key{gobble}{0}{\def\lst@gobble{#1}}
\def\lst@BOLGobble{%
    \ifnum\lst@gobble>\z@
        \@tempcnta\lst@gobble\relax
        \expandafter\lst@BOLGobble@
\fi}
\def\lst@BOLGobble@@{%
    \ifnum\@tempcnta>\z@
        \expandafter\lst@BOLGobble@
    \fi}
\def\lstenv@BOLGobble@@{%
    \lst@IfNextChars\lstenv@endstring{\lstenv@End}%
    {\advance\@tempcnta\m@ne \expandafter\lst@BOLGobble@@\lst@eaten}}
\def\lst@BOLGobble@#1{%
    \let\lst@next#1%
    \ifx \lst@next\relax\else
    \ifx \lst@next\lst@MProcessListing\else
    \ifx \lst@next\lst@processformfeed\else
    \ifx \lst@next\lstenv@backslash
        \let\lst@next\lstenv@BOLGobble@@
    \else
        \let\lst@next\lst@BOLGobble@@
        \ifx #1\lst@processtabulator
            \advance\@tempcnta-\lst@tabsize\relax
            \ifnum\@tempcnta<\z@
                \lst@length-\@tempcnta \lst@PreGotoTabStop
            \fi
        \else
            \advance\@tempcnta\m@ne
        \fi
    \fi \fi \fi \fi
    \lst@next}
\def\lst@processformfeed{\lst@ProcessFormFeed}
\def\lst@processtabulator{\lst@ProcessTabulator}
\lst@Key{name}\relax{\def\lst@intname{#1}}
\lst@AddToHookExe{PreSet}{\global\let\lst@intname\@empty}
\lst@AddToHook{PreInit}{%
    \let\lst@arg\lst@intname \lst@ReplaceIn\lst@arg\lst@filenamerpl
    \global\let\lst@name\lst@arg \global\let\lstname\lst@name}
\def\lst@filenamerpl{_\textunderscore $\textdollar -\textendash}
\def\l@lstlisting#1#2{\@dottedtocline{1}{1.5em}{2.3em}{#1}{#2}}
\lst@UserCommand\lstlistlistingname{Listings}
\lst@UserCommand\lstlistoflistings{\bgroup
    \let\contentsname\lstlistlistingname
    \let\lst@temp\@starttoc \def\@starttoc##1{\lst@temp{lol}}%
    \tableofcontents \egroup}
\@ifundefined{float@listhead}{}{%
  \renewcommand*{\lstlistoflistings}{%
    \begingroup
      \@ifundefined{@restonecoltrue}{}{%
        \if@twocolumn
          \@restonecoltrue\onecolumn
        \else
          \@restonecolfalse
        \fi
      }%
      \float@listhead{\lstlistlistingname}%
      \parskip\z@\parindent\z@\parfillskip \z@ \@plus 1fil%
      \@starttoc{lol}%
      \@ifundefined{@restonecoltrue}{}{%
        \if@restonecol\twocolumn\fi
      }%
    \endgroup
  }%
}
\AtBeginDocument{%
  \@ifundefined{float@addtolists}%
    {\gdef\float@addtolists#1{\addtocontents{lol}{#1}}}%
    {\let\orig@float@addtolists\float@addtolists
     \gdef\float@addtolists#1{%
       \addtocontents{lol}{#1}%
       \orig@float@addtolists{#1}}}%
}%
\newcommand\lstinline[1][]{%
    \leavevmode\bgroup % \hbox\bgroup --> \bgroup
      \def\lst@boxpos{b}%
      \lsthk@PreSet\lstset{flexiblecolumns,#1}%
      \lsthk@TextStyle
      \@ifnextchar\bgroup{%
        \afterassignment\lst@InlineG \let\@let@token}%
                         \lstinline@}
\def\lstinline@#1{%
    \lst@Init\relax
    \lst@IfNextCharActive{\lst@InlineM#1}{\lst@InlineJ#1}}
\lst@AddToHook{TextStyle}{}% init
\lst@AddToHook{SelectCharTable}{\lst@inlinechars}
\global\let\lst@inlinechars\@empty
\def\lst@InlineM#1{\gdef\lst@inlinechars{%
    \lst@Def{`#1}{\lst@DeInit\egroup\global\let\lst@inlinechars\@empty}%
    \lst@Def{13}{\lst@DeInit\egroup \global\let\lst@inlinechars\@empty
        \PackageError{Listings}{lstinline ended by EOL}\@ehc}}%
    \lst@inlinechars}
\def\lst@InlineJ#1{%
    \def\lst@temp##1#1{%
        \let\lst@arg\@empty \lst@InsideConvert{##1}\lst@arg
        \lst@DeInit\egroup}%
    \lst@temp}
\def\lst@InlineG{%
    \lst@Init\relax
    \lst@IfNextCharActive{\lst@InlineM\}}%
                         {\let\lst@arg\@empty \lst@InlineGJ}}
\def\lst@InlineGJ{\futurelet\@let@token\lst@InlineGJTest}
\def\lst@InlineGJTest{%
    \ifx\@let@token\egroup
        \afterassignment\lst@InlineGJEnd
        \expandafter\let\expandafter\@let@token
    \else
        \ifx\@let@token\@sptoken
            \let\lst@next\lst@InlineGJReadSp
        \else
            \let\lst@next\lst@InlineGJRead
        \fi
        \expandafter\lst@next
    \fi}
\def\lst@InlineGJEnd{\lst@arg\lst@DeInit\egroup}
\def\lst@InlineGJRead#1{%
    \lccode`\~=`#1\lowercase{\lst@lAddTo\lst@arg~}%
    \lst@InlineGJ}
\def\lst@InlineGJReadSp#1{%
    \lccode`\~=`\ \lowercase{\lst@lAddTo\lst@arg~}%
    \lst@InlineGJ#1}
\newcommand\lstMakeShortInline[1][]{%
  \def\lst@shortinlinedef{\lstinline[#1]}%
  \lstMakeShortInline@}%
\def\lstMakeShortInline@#1{%
  \expandafter\ifx\csname lst@ShortInlineOldCatcode\string#1\endcsname\relax
    \lst@shortlstinlineinfo{Made }{#1}%
    \lst@add@special{#1}%
    \expandafter
    \xdef\csname lst@ShortInlineOldCatcode\string#1\endcsname{\the\catcode`#1}%
    \begingroup
      \catcode`\~\active  \lccode`\~`#1%
      \lowercase{%
        \global\expandafter\let
          \csname lst@ShortInlineOldMeaning\string#1\endcsname~%
          \expandafter\gdef\expandafter~\expandafter{\lst@shortinlinedef#1}}%
    \endgroup
    \global\catcode`#1\active
  \else
    \PackageError{Listings}%
    {\string\lstMakeShorterInline\ definitions cannot be nested}%
    {Use \string\lstDeleteShortInline first.}%
    {}%
  \fi}
\def\lstDeleteShortInline#1{%
  \expandafter\ifx\csname lst@ShortInlineOldCatcode\string#1\endcsname\relax
    \PackageError{Listings}%
    {#1 is not a short reference for \string\lstinline}%
    {Use \string\lstMakeShortInline first.}%
    {}%
  \else
    \lst@shortlstinlineinfo{Deleted }{#1 as}%
    \lst@rem@special{#1}%
    \global\catcode`#1\csname lst@ShortInlineOldCatcode\string#1\endcsname
    \global \expandafter\let%
      \csname lst@ShortInlineOldCatcode\string#1\endcsname \relax
    \ifnum\catcode`#1=\active
      \begingroup
        \catcode`\~\active  \lccode`\~`#1%
        \lowercase{%
          \global\expandafter\let\expandafter~%
          \csname lst@ShortInlineOldMeaning\string#1\endcsname}%
      \endgroup
    \fi
  \fi}
\def\lst@shortlstinlineinfo#1#2{%
     \PackageInfo{Listings}{%
       #1\string#2 a short reference for \string\lstinline}}
\def\lst@add@special#1{%
  \lst@rem@special{#1}%
  \expandafter\gdef\expandafter\dospecials\expandafter
    {\dospecials \do #1}%
  \expandafter\gdef\expandafter\@sanitize\expandafter
    {\@sanitize \@makeother #1}}
\def\lst@rem@special#1{%
  \def\do##1{%
    \ifnum`#1=`##1 \else \noexpand\do\noexpand##1\fi}%
  \xdef\dospecials{\dospecials}%
  \begingroup
    \def\@makeother##1{%
      \ifnum`#1=`##1 \else \noexpand\@makeother\noexpand##1\fi}%
    \xdef\@sanitize{\@sanitize}%
  \endgroup}
\def\lst@MakePath#1{\ifx\@empty#1\@empty\else\lst@MakePath@#1/\@nil/\fi}
\def\lst@MakePath@#1/{#1/\lst@MakePath@@}
\def\lst@MakePath@@#1/{%
    \ifx\@nil#1\expandafter\@gobble
         \else \ifx\@empty#1\else #1/\fi \fi
    \lst@MakePath@@}
\lst@Key{inputpath}{}{\edef\lst@inputpath{\lst@MakePath{#1}}}
\def\lstinputlisting{%
    \begingroup \lst@setcatcodes \lst@inputlisting}
\newcommand\lst@inputlisting[2][]{%
  \endgroup
  \bgroup\def\lst@set{#1}%
  \expandafter\lstset\expandafter{\lst@set}%
  \IfFileExists{\lst@inputpath#2}%
    {\lst@InputListing{\lst@inputpath#2}}%
    {\filename@parse{\lst@inputpath#2}%
      \edef\reserved@a{\noexpand\lst@MissingFileError
        {\filename@area\filename@base}%
        {\ifx\filename@ext\relax tex\else\filename@ext\fi}}%
      \reserved@a
  \let\lst@doendpe\@empty}%
  \egroup
  \lst@doendpe \@newlistfalse \ignorespaces%
}
\def\lst@MissingFileError#1#2{%
    \typeout{^^J! Package Listings Error: File `#1(.#2)' not found.^^J%
        ^^JType X to quit or <RETURN> to proceed,^^J%
        or enter new name. (Default extension: #2)^^J}%
    \message{Enter file name: }%
    {\endlinechar\m@ne \global\read\m@ne to\@gtempa}%
    \ifx\@gtempa\@empty \else
        \def\reserved@a{x}\ifx\reserved@a\@gtempa\batchmode\@@end\fi
        \def\reserved@a{X}\ifx\reserved@a\@gtempa\batchmode\@@end\fi
        \filename@parse\@gtempa
        \edef\filename@ext{%
            \ifx\filename@ext\relax#2\else\filename@ext\fi}%
        \edef\reserved@a{\noexpand\IfFileExists %
                {\filename@area\filename@base.\filename@ext}%
            {\noexpand\lst@InputListing %
                {\filename@area\filename@base.\filename@ext}}%
            {\noexpand\lst@MissingFileError
                {\filename@area\filename@base}{\filename@ext}}}%
        \expandafter\reserved@a %
    \fi}
\let\lst@ifdraft\iffalse
\DeclareOption{draft}{\let\lst@ifdraft\iftrue}
\DeclareOption{final}{\let\lst@ifdraft\iffalse}
\lst@AddToHook{PreSet}
    {\lst@ifdraft
         \let\lst@ifprint\iffalse
         \@gobbletwo\fi\fi
     \fi}
\def\lst@InputListing#1{%
    \begingroup
      \lsthk@PreSet \gdef\lst@intname{#1}%
      \expandafter\lstset\expandafter{\lst@set}%
      \lsthk@DisplayStyle
      \catcode\active=\active
      \lst@Init\relax \let\lst@gobble\z@
      \lst@SkipToFirst
      \lst@ifprint \def\lst@next{\input{#1}}%
             \else \let\lst@next\@empty \fi
      \lst@next
      \lst@DeInit
    \endgroup}
\def\lst@SkipToFirst{%
    \ifnum \lst@lineno<\lst@firstline
        \lst@BeginDropInput\lst@Pmode
        \lst@Let{13}\lst@MSkipToFirst
        \lst@Let{10}\lst@MSkipToFirst
    \else
        \expandafter\lst@BOLGobble
    \fi}
  \lst@Key{consecutivenumbers}{true}[t]{\lstKV@SetIf{#1}\lst@ifconsecutivenumbers}
  \def\lst@DisplayConsecutiveNumbersOrNot{%
  \lst@ifconsecutivenumbers\typeout{consecutive:}\else%
  \typeout{non-consecutive:}
  \c@lstnumber=\numexpr-1+\lst@lineno %\relax % this enforces the
                                %displayed line numbers to always be the
                                %input line numbers
  \fi%
}
\def\lst@MSkipToFirst{%
    \global\advance\lst@lineno\@ne
    \ifnum \lst@lineno=\lst@firstline
        \lst@LeaveMode \global\lst@newlines\z@
        \lsthk@InitVarsBOL
        \lst@DisplayConsecutiveNumbersOrNot
        \expandafter\lst@BOLGobble
    \fi}
\def\lstenv@DroppedWarning{%
    \ifx\lst@dropped\@undefined\else
        \PackageWarning{Listings}{Text dropped after begin of listing}%
    \fi}
\let\lst@dropped\@undefined % init
\begingroup \lccode`\~=`\^^M\lowercase{%
\gdef\lstenv@Process#1{%
    \ifx~#1%
        \lstenv@DroppedWarning \let\lst@next\lst@SkipToFirst
    \else\ifx^^J#1%
        \lstenv@DroppedWarning \let\lst@next\lstenv@ProcessJ
    \else
        \let\lst@dropped#1\let\lst@next\lstenv@Process
    \fi \fi
    \lst@next}
}\endgroup
\def\lstenv@ProcessJ{%
    \let\lst@arg\@empty
    \ifx\@currenvir\lstenv@name
        \expandafter\lstenv@ProcessJEnv
    \else
        \expandafter\def\expandafter\lst@temp\expandafter##1%
            \csname end\lstenv@name\endcsname
                {\lst@InsideConvert{##1}\lstenv@ProcessJ@}%
        \expandafter\lst@temp
    \fi}
\begingroup \lccode`\~=`\\\lowercase{%
\gdef\lstenv@ProcessJ@{%
    \lst@lExtend\lst@arg
        {\expandafter\ \expandafter~\lstenv@endstring}%
    \catcode10=\active \lst@Let{10}\lst@MProcessListing
    \lst@SkipToFirst \lst@arg}
}\endgroup
\def\lstenv@ProcessJEnv#1\end#2{\def\lst@temp{#2}%
    \ifx\lstenv@name\lst@temp
        \lst@InsideConvert{#1}%
        \expandafter\lstenv@ProcessJ@
    \else
        \lst@InsideConvert{#1\\end\{#2\}}%
        \expandafter\lstenv@ProcessJEnv
    \fi}
\def\lstenv@backslash{%
    \lst@IfNextChars\lstenv@endstring
        {\lstenv@End}%
        {\expandafter\lsts@backslash \lst@eaten}}%
\def\lstenv@End{%
    \ifx\@currenvir\lstenv@name
        \edef\lst@next{\noexpand\end{\lstenv@name}}%
    \else
        \def\lst@next{\csname end\lstenv@name\endcsname}%
    \fi
    \lst@next}
\lst@UserCommand\lstnewenvironment#1#2#{%
    \@ifundefined{#1}%
        {\let\lst@arg\@empty
         \lst@XConvert{#1}\@nil
         \expandafter\lstnewenvironment@\lst@arg{#1}{#2}}%
        {\PackageError{Listings}{Environment `#1' already defined}\@eha
         \@gobbletwo}}
\def\@tempa#1#2#3{%
  \gdef\lstnewenvironment@##1##2##3##4##5{%
    \begingroup
    \global\@namedef{end##2}{\lstenv@Error{##2}}%
    \global\@namedef{##2}{\def\lstenv@name{##2}%
        \begingroup \lst@setcatcodes \catcode\active=\active
        \csname##2@\endcsname}%
    \let\l@ngrel@x\global
    \let\@xargdef\lstenv@xargdef
    \expandafter\new@command\csname##2@\endcsname##3%
        {\lsthk@PreSet ##4%
         \ifx\@currenvir\lstenv@name
             \def\lstenv@endstring{#1#2##1#3}%
         \else
             \def\lstenv@endstring{#1##1}%
         \fi
         \@namedef{end##2}{\lst@DeInit ##5\endgroup
                          \lst@doendpe \@ignoretrue}%
         \lsthk@DisplayStyle
         \let\lst@EndProcessListing\lstenv@SkipToEnd
         \lst@Init\lstenv@backslash
         \lst@ifprint
             \expandafter\expandafter\expandafter\lstenv@Process
         \else
             \expandafter\lstenv@SkipToEnd
         \fi
         \lst@insertargs}%
    \endgroup}%
}
\let\lst@arg\@empty \lst@XConvert{end}\{\}\@nil
\expandafter\@tempa\lst@arg
\let\lst@insertargs\@empty
\def\lstenv@xargdef#1{
    \expandafter\lstenv@xargdef@\csname\string#1\endcsname#1}
\def\lstenv@xargdef@#1#2[#3][#4]#5{%
  \@ifdefinable#2{%
       \gdef#2{%
          \ifx\protect\@typeset@protect
            \expandafter\lstenv@testopt
          \else
            \@x@protect#2%
          \fi
          #1%
          {#4}}%
       \@yargdef
          #1%
           \tw@
           {#3}%
           {#5}}}
\long\def\lstenv@testopt#1#2{%
  \@ifnextchar[{\catcode\active5\relax \lstenv@testopt@#1}%
               {#1[{#2}]}}
\def\lstenv@testopt@#1[#2]{%
    \catcode\active\active
    #1[#2]}
\begingroup \lccode`\~=`\\\lowercase{%
\gdef\lstenv@SkipToEnd{%
    \long\expandafter\def\expandafter\lst@temp\expandafter##\expandafter
        1\expandafter~\lstenv@endstring{\lstenv@End}%
    \lst@temp}
}\endgroup
\def\lstenv@Error#1{\PackageError{Listings}{Extra \string\end#1}%
    {I'm ignoring this, since I wasn't doing a \csname#1\endcsname.}}
\begingroup \lccode`\~=`\^^M\lowercase{%
\gdef\lst@TestEOLChar#1{%
    \def\lst@insertargs{#1}%
    \ifx ~#1\@empty \else
    \ifx^^J#1\@empty \else
        \global\let\lst@intname\lst@insertargs
        \let\lst@insertargs\@empty
    \fi \fi}
}\endgroup
\lstnewenvironment{lstlisting}[2][]{%
     \lst@TestEOLChar{#2}%
     \lstset{#1}%
     \csname\@lst @SetFirstNumber\endcsname%
   }{%
     \@nobreakfalse
     \csname\@lst @SaveFirstNumber\endcsname%
   }
\lst@Key{fancyvrb}\relax[t]{%
    \lstKV@SetIf{#1}\lst@iffancyvrb
    \lstFV@fancyvrb}
\ifx\lstFV@fancyvrb\@undefined
    \gdef\lstFV@fancyvrb{\lst@RequireAspects{fancyvrb}\lstFV@fancyvrb}
\fi
\@ifundefined{ocp}{}
    {\lst@AddToHook{OutputBox}%
         {\let\lst@ProcessLetter\@firstofone
          \let\lst@ProcessDigit\@firstofone
          \let\lst@ProcessOther\@firstofone}}
\DeclareOption*{\expandafter\lst@ProcessOption\CurrentOption\relax}
\def\lst@ProcessOption#1#2\relax{%
    \ifx #1!%
        \lst@DeleteKeysIn\lst@loadaspects{#2}%
    \else
        \lst@lAddTo\lst@loadaspects{,#1#2}%
    \fi}
\@ifundefined{lst@loadaspects}
  {\def\lst@loadaspects{strings,comments,escape,style,language,%
      keywords,labels,lineshape,frames,emph,index}%
  }{}
\InputIfFileExists{lstpatch.sty}{}{}
\let\lst@ifsavemem\iffalse
\DeclareOption{savemem}{\let\lst@ifsavemem\iftrue}
\DeclareOption{noaspects}{\let\lst@loadaspects\@empty}
\ProcessOptions
\lst@RequireAspects\lst@loadaspects
\let\lst@loadaspects\@empty
\lst@UseHook{SetStyle}\lst@UseHook{EmptyStyle}
\lst@UseHook{SetLanguage}\lst@UseHook{EmptyLanguage}
\InputIfFileExists{listings.cfg}{}{}
\InputIfFileExists{lstlocal.cfg}{}{}
\endinput
%%
%% End of file `listings.sty'.

